Low Resolution Spectral Templates For Galaxies From 0.2 -- 10 microns

We built an optimal basis of low resolution templates for galaxies over the wavelength range from 0.2 to 10 $\mu$m using a variant of the algorithm presented by Budavari et al. (2000). We derived them using eleven bands of photometry from the NDWFS, FLAMEX, zBo\"otes and IRAC Shallow surveys for 16033 galaxies in the NDWFS Bo\"otes field with spectroscopic redshifts measured by the AGN and Galaxy Evolution Survey. We also developed algorithms to accurately determine photometric redshifts, K corrections and bolometric luminosities using these templates. Our photometric redshifts have an accuracy of $\sigma_z/(1+z) = 0.04$ when clipped to the best 95%. We used these templates to study the spectral type distribution in the field and to estimate luminosity functions of galaxies as a function of redshift and spectral type. In particular, we note that the 5-8$\mu$m color distribution of galaxies is bimodal, much like the optical g--r colors.

==> table1.dat <==
###############################################################################
#	THREE COMPONENT MODEL LOW RESOLTION SPECTRAL TEMPLATES.		      #
#									      #
#	Table 1 of Assef et al. (2007)	 				      #
##									      #
#									      #
#	FORMAT:								      #
#									      #
#	      Column							      #
#		1	Wavelength (10^-6 m)				      #
#		2	Elliptical Template F_nu (erg/s/cm^2/Hz)	      #
#		3	Spiral Template F_nu				      #
#		4	Im Template F_nu				      #
#									      #
###############################################################################
0.1000         1.0858e-15     3.8414e-14     1.8652e-13     
0.1029         1.2389e-15     4.8336e-14     2.3418e-13     
0.1059         1.2203e-15     4.8676e-14     2.3478e-13     
0.1090         1.2667e-15     5.2671e-14     2.5133e-13     
0.1122         1.2667e-15     5.3591e-14     2.5266e-13     
0.1155         1.1832e-15     5.0755e-14     2.3765e-13     
0.1188         1.0347e-15     3.7494e-14     1.8126e-13     
0.1223         1.2992e-15     5.7308e-14     2.6905e-13     
0.1259         1.3688e-15     6.3946e-14     2.9137e-13     
0.1296         1.3595e-15     6.4919e-14     2.9132e-13     
0.1334         1.3827e-15     6.7771e-14     2.9905e-13     
0.1372         1.2111e-15     6.1094e-14     2.6178e-13     
0.1413         1.3178e-15     6.5978e-14     2.8391e-13     
0.1454         1.2946e-15     6.5059e-14     2.7805e-13     
0.1496         1.3363e-15     5.9023e-14     2.8657e-13     
0.1540         1.3920e-15     5.5584e-14     2.9783e-13     
0.1585         1.4570e-15     6.2284e-14     3.0934e-13     
0.1631         1.5219e-15     6.4456e-14     3.2094e-13     
0.1679         1.5915e-15     6.5545e-14     3.3274e-13     
0.1728         1.6797e-15     6.5661e-14     3.4439e-13     
0.1778         1.7911e-15     7.0561e-14     3.5578e-13     
0.1830         1.9535e-15     7.5939e-14     3.6527e-13     
0.1884         2.1623e-15     8.0351e-14     3.7405e-13     
0.1939         2.4732e-15     8.3999e-14     3.8125e-13     
0.1995         2.8026e-15     8.7638e-14     3.8861e-13     
0.2054         3.1506e-15     9.1394e-14     3.9658e-13     
0.2113         3.4754e-15     9.6046e-14     4.0695e-13     
0.2175         3.7399e-15     1.0182e-13     4.2066e-13     
0.2239         3.7492e-15     1.0948e-13     4.3891e-13     
0.2304         3.6842e-15     1.1860e-13     4.6244e-13     
0.2371         3.6888e-15     1.2940e-13     4.9212e-13     
0.2441         4.1761e-15     1.4237e-13     5.2836e-13     
0.2512         5.3221e-15     1.5685e-13     5.7046e-13     
0.2585         7.7814e-15     1.7170e-13     6.1784e-13     
0.2661         1.2547e-14     1.8491e-13     6.6591e-13     
0.2738         1.8996e-14     1.9519e-13     7.1028e-13     
0.2818         2.9409e-14     2.0259e-13     7.4877e-13     
0.2901         4.4257e-14     2.0813e-13     7.8332e-13     
0.2985         6.0427e-14     2.1237e-13     8.1679e-13     
0.3073         8.5321e-14     2.1667e-13     8.4951e-13     
0.3162         1.3358e-13     2.2246e-13     8.8454e-13     
0.3255         1.5972e-13     2.3074e-13     9.2465e-13     
0.3350         1.8694e-13     2.4327e-13     9.7512e-13     
0.3447         2.2411e-13     2.6300e-13     1.0380e-12     
0.3548         2.6301e-13     2.6921e-13     1.0632e-12     
0.3652         3.4489e-13     3.2048e-13     1.7232e-12     
0.3758         3.1636e-13     3.6645e-13     1.6204e-12     
0.3868         4.2169e-13     4.2917e-13     1.7998e-12     
0.3981         7.6420e-13     5.3084e-13     2.0487e-12     
0.4097         8.3492e-13     5.7425e-13     2.1315e-12     
0.4217         9.5107e-13     6.0325e-13     2.1412e-12     
0.4340         1.1756e-12     6.5757e-13     2.2295e-12     
0.4467         1.3907e-12     7.3216e-13     2.2971e-12     
0.4597         1.4984e-12     7.6324e-13     2.3211e-12     
0.4732         1.6415e-12     7.9106e-13     2.4839e-12     
0.4870         1.6972e-12     8.1126e-13     3.1187e-12     
0.5012         1.7256e-12     8.3102e-13     2.8128e-12     
0.5158         1.9096e-12     8.5792e-13     2.5132e-12     
0.5309         2.2226e-12     9.4346e-13     2.5936e-12     
0.5464         2.4034e-12     1.0371e-12     2.7147e-12     
0.5623         2.5733e-12     1.1007e-12     2.8369e-12     
0.5788         2.6384e-12     1.1725e-12     2.9950e-12     
0.5957         2.9567e-12     1.2734e-12     3.1376e-12     
0.6131         3.0098e-12     1.3971e-12     3.2475e-12     
0.6310         3.1089e-12     1.5272e-12     3.3392e-12     
0.6494         3.4301e-12     1.6439e-12     3.3998e-12     
0.6683         3.5856e-12     1.7320e-12     3.4172e-12     
0.6879         3.8284e-12     1.7898e-12     3.4063e-12     
0.7079         3.8529e-12     1.8321e-12     3.3761e-12     
0.7286         4.4518e-12     1.8737e-12     3.3532e-12     
0.7499         4.6902e-12     1.9259e-12     3.3435e-12     
0.7718         4.6212e-12     1.9970e-12     3.3550e-12     
0.7943         4.8866e-12     2.0902e-12     3.3809e-12     
0.8175         5.3091e-12     2.2142e-12     3.4212e-12     
0.8414         5.3111e-12     2.3635e-12     3.4744e-12     
0.8660         5.9006e-12     2.5419e-12     3.5354e-12     
0.8913         6.2245e-12     2.7483e-12     3.5979e-12     
0.9173         6.3312e-12     2.9776e-12     3.6586e-12     
0.9441         6.5619e-12     3.2225e-12     3.7258e-12     
0.9716         7.1152e-12     3.4730e-12     3.8091e-12     
1.0000         7.5901e-12     3.6376e-12     3.7888e-12     
1.0292         7.8318e-12     3.7754e-12     3.7478e-12     
1.0593         7.8101e-12     3.8557e-12     3.6561e-12     
1.0902         7.7695e-12     3.8895e-12     3.6211e-12     
1.1220         7.8146e-12     3.9623e-12     3.5970e-12     
1.1548         7.8085e-12     4.0329e-12     3.5725e-12     
1.1885         7.7962e-12     4.1140e-12     3.5668e-12     
1.2232         7.8774e-12     4.2107e-12     3.5767e-12     
1.2589         7.9053e-12     4.2770e-12     3.5393e-12     
1.2957         8.0097e-12     4.3832e-12     3.5478e-12     
1.3335         8.0582e-12     4.4453e-12     3.5558e-12     
1.3725         8.0812e-12     4.5437e-12     3.5798e-12     
1.4125         8.2446e-12     4.6476e-12     3.5743e-12     
1.4538         8.6053e-12     4.8464e-12     3.6100e-12     
1.4962         9.3407e-12     5.1970e-12     3.6793e-12     
1.5399         9.6904e-12     5.5709e-12     3.6528e-12     
1.5849         9.9720e-12     5.9524e-12     3.6082e-12     
1.6312         1.0459e-11     6.3274e-12     3.6093e-12     
1.6788         1.0652e-11     6.5364e-12     3.5317e-12     
1.7278         1.0300e-11     6.5916e-12     3.4091e-12     
1.7783         9.7231e-12     6.6328e-12     3.2970e-12     
1.8302         9.2885e-12     6.5806e-12     3.1477e-12     
1.8836         8.9465e-12     6.5198e-12     3.0209e-12     
1.9387         8.4900e-12     6.3697e-12     2.8953e-12     
1.9953         8.1822e-12     6.2361e-12     2.8172e-12     
2.0535         8.0140e-12     6.0576e-12     2.7352e-12     
2.1135         7.8733e-12     5.9305e-12     2.6716e-12     
2.1752         7.6698e-12     5.8182e-12     2.6086e-12     
2.2387         7.3116e-12     5.6550e-12     2.5203e-12     
2.3041         6.3235e-12     5.0872e-12     2.2305e-12     
2.3714         5.8361e-12     4.7876e-12     2.0614e-12     
2.4406         5.2257e-12     4.5502e-12     1.9926e-12     
2.5119         4.9585e-12     4.4751e-12     1.9614e-12     
2.5852         5.1661e-12     4.5141e-12     1.9223e-12     
2.6607         5.2211e-12     4.4975e-12     1.9166e-12     
2.7384         5.1760e-12     4.5252e-12     1.9067e-12     
2.8184         5.0445e-12     4.5807e-12     1.8867e-12     
2.9007         4.8330e-12     4.7114e-12     1.8481e-12     
2.9854         4.6335e-12     4.8243e-12     1.7823e-12     
3.0726         4.5102e-12     5.0010e-12     1.7042e-12     
3.1623         4.4416e-12     5.3277e-12     1.6689e-12     
3.2546         4.3857e-12     7.3525e-12     2.2631e-12     
3.3497         4.3138e-12     6.1620e-12     1.7855e-12     
3.4475         4.2247e-12     5.5380e-12     1.5518e-12     
3.5481         4.1120e-12     4.8461e-12     1.3247e-12     
3.6517         3.9536e-12     4.7165e-12     1.2889e-12     
3.7584         3.7840e-12     4.6781e-12     1.2922e-12     
3.8681         3.5431e-12     4.6670e-12     1.2921e-12     
3.9811         3.2531e-12     4.5920e-12     1.2716e-12     
4.0973         3.0080e-12     4.5801e-12     1.2491e-12     
4.2170         2.7498e-12     4.4898e-12     1.1845e-12     
4.3401         2.4076e-12     4.2369e-12     1.0392e-12     
4.4668         2.2615e-12     4.1107e-12     9.8108e-13     
4.5973         2.2239e-12     4.1501e-12     9.8357e-13     
4.7315         2.2088e-12     4.3108e-12     1.0200e-12     
4.8697         2.1831e-12     4.5658e-12     1.0715e-12     
5.0119         2.1334e-12     4.9390e-12     1.1470e-12     
5.1582         2.0554e-12     5.5914e-12     1.2655e-12     
5.3088         1.9399e-12     6.4718e-12     1.4156e-12     
5.4639         1.7897e-12     7.5631e-12     1.5999e-12     
5.6234         1.6059e-12     8.7764e-12     1.8015e-12     
5.7876         1.3996e-12     1.0059e-11     2.0162e-12     
5.9566         1.1913e-12     1.9246e-11     3.8772e-12     
6.1306         1.0070e-12     6.1602e-11     1.2454e-11     
6.3096         8.5397e-13     2.0643e-11     3.9800e-12     
6.4938         7.2637e-13     1.5460e-11     2.9226e-12     
6.6834         6.1916e-13     1.6995e-11     3.1574e-12     
6.8786         5.2746e-13     1.8651e-11     3.4093e-12     
7.0795         4.4860e-13     2.7241e-11     4.9022e-12     
7.2862         3.8190e-13     5.8640e-11     1.0319e-11     
7.4989         3.2916e-13     8.6421e-11     1.4444e-11     
7.7179         2.9488e-13     8.4830e-11     1.3932e-11     
7.9433         2.8161e-13     8.3974e-11     1.2490e-11     
8.1752         2.8390e-13     5.2037e-11     7.1284e-12     
8.4140         2.9108e-13     5.5023e-11     7.0000e-12     
8.6596         2.9784e-13     6.7292e-11     7.9683e-12     
8.9125         3.0486e-13     7.5470e-11     8.3543e-12     
9.1728         3.1192e-13     8.7975e-11     9.1543e-12     
9.4406         3.1907e-13     1.0583e-10     1.0381e-11     
9.7163         3.2625e-13     1.0333e-10     1.1775e-11     


==> table2.dat <==
###############################################################################
#	FOUR COMPONENT MODEL LOW RESOLTION SPECTRAL TEMPLATES.		      #
#									      #
#	Table 2 of Assef et al. (2007)	 				      #
##									      #
#									      #
#	FORMAT:								      #
#									      #
#	      Column							      #
#		1	Wavelength (10^-6 m)				      #
#		2	Elliptical Template F_nu (erg/s/cm^2/Hz)	      #
#		3	Spiral Template F_nu				      #
#		4	Im Template F_nu				      #
#		5	E+A Template F_nu				      #
#									      #
###############################################################################
0.100000       1.4298e-15     3.5994e-14     2.7731e-13     8.2150e-16     
0.102920       1.6320e-15     4.5298e-14     3.4823e-13     9.4164e-16     
0.105925       1.6038e-15     4.5628e-14     3.4920e-13     9.2866e-16     
0.109018       1.6697e-15     4.9381e-14     3.7387e-13     1.3832e-15     
0.112202       1.6650e-15     5.0253e-14     3.7592e-13     1.9352e-15     
0.115478       1.5615e-15     4.7607e-14     3.5366e-13     1.2047e-15     
0.118850       1.3640e-15     3.5169e-14     2.6979e-13     8.2150e-16     
0.122321       1.7167e-15     5.3771e-14     4.0054e-13     1.3443e-15     
0.125893       1.8061e-15     6.0021e-14     4.3387e-13     1.2495e-14     
0.129569       1.7920e-15     6.0947e-14     4.3390e-13     3.4006e-14     
0.133352       1.8249e-15     6.3633e-14     4.4551e-13     5.5479e-14     
0.137246       1.5991e-15     5.7382e-14     3.9008e-13     6.8217e-14     
0.141254       1.7355e-15     6.1976e-14     4.2316e-13     7.7647e-14     
0.145378       1.7120e-15     6.1136e-14     4.1452e-13     8.6128e-14     
0.149624       1.7637e-15     5.5474e-14     4.2733e-13     9.8976e-14     
0.153993       1.8437e-15     5.2255e-14     4.4423e-13     1.0643e-13     
0.158489       1.9236e-15     5.8568e-14     4.6153e-13     1.1255e-13     
0.163117       2.0083e-15     6.0633e-14     4.7897e-13     1.1421e-13     
0.167880       2.1024e-15     6.1670e-14     4.9672e-13     1.1716e-13     
0.172783       2.2247e-15     6.1803e-14     5.1425e-13     1.2771e-13     
0.177828       2.3705e-15     6.6428e-14     5.3142e-13     1.3750e-13     
0.183021       2.5868e-15     7.1500e-14     5.4557e-13     1.3867e-13     
0.188365       2.8643e-15     7.5646e-14     5.5846e-13     1.4004e-13     
0.193865       3.2782e-15     7.9015e-14     5.6835e-13     1.4506e-13     
0.199526       3.7156e-15     8.2281e-14     5.7695e-13     1.5058e-13     
0.205353       4.1671e-15     8.5477e-14     5.8409e-13     1.5643e-13     
0.211349       4.5951e-15     8.9277e-14     5.9116e-13     1.6193e-13     
0.217520       4.9337e-15     9.3777e-14     5.9820e-13     1.6710e-13     
0.223872       4.9290e-15     9.9524e-14     6.0527e-13     1.7010e-13     
0.230409       4.8162e-15     1.0588e-13     6.1163e-13     1.7049e-13     
0.237137       4.7785e-15     1.1277e-13     6.1725e-13     1.7318e-13     
0.244062       5.3429e-15     1.2037e-13     6.2214e-13     1.9547e-13     
0.251189       6.7069e-15     1.2809e-13     6.2709e-13     2.1591e-13     
0.258523       9.6182e-15     1.3509e-13     6.3248e-13     2.4070e-13     
0.266073       1.5126e-14     1.4056e-13     6.3868e-13     2.7239e-13     
0.273842       2.2185e-14     1.4445e-13     6.4677e-13     2.5469e-13     
0.281838       3.2994e-14     1.4737e-13     6.5632e-13     3.2863e-13     
0.290068       4.7371e-14     1.5037e-13     6.6924e-13     4.2945e-13     
0.298538       6.1505e-14     1.5450e-13     6.8644e-13     5.0213e-13     
0.307256       8.2787e-14     1.6095e-13     7.0689e-13     5.7962e-13     
0.316228       1.2483e-13     1.7166e-13     7.3140e-13     6.7555e-13     
0.325462       1.4539e-13     1.8823e-13     7.6000e-13     7.6779e-13     
0.334965       1.6712e-13     2.1226e-13     7.9382e-13     8.5422e-13     
0.344747       1.9666e-13     2.4584e-13     8.2887e-13     9.4746e-13     
0.354813       2.2525e-13     2.6801e-13     8.2277e-13     1.0298e-12     
0.365174       2.8541e-13     3.3541e-13     1.2696e-12     1.2129e-12     
0.375837       2.5148e-13     3.9719e-13     1.1189e-12     2.0846e-12     
0.386812       3.2489e-13     4.7823e-13     1.1685e-12     2.6145e-12     
0.398107       5.8344e-13     6.0328e-13     1.2768e-12     3.0787e-12     
0.409732       6.4842e-13     6.5761e-13     1.3066e-12     3.0793e-12     
0.421697       7.6244e-13     6.8903e-13     1.3137e-12     3.0164e-12     
0.434010       9.8017e-13     7.4589e-13     1.3855e-12     3.0245e-12     
0.446684       1.2125e-12     8.2441e-13     1.4512e-12     3.2589e-12     
0.459727       1.3710e-12     8.5760e-13     1.4900e-12     3.2969e-12     
0.473151       1.5584e-12     8.9295e-13     1.6112e-12     3.1763e-12     
0.486968       1.6441e-12     9.2404e-13     2.0316e-12     3.2739e-12     
0.501187       1.6804e-12     9.5585e-13     1.8290e-12     3.3750e-12     
0.515822       1.8551e-12     9.9518e-13     1.6224e-12     3.4707e-12     
0.530884       2.1476e-12     1.1020e-12     1.6582e-12     3.6800e-12     
0.546387       2.3116e-12     1.2183e-12     1.7192e-12     3.8277e-12     
0.562341       2.4683e-12     1.2984e-12     1.7830e-12     3.9809e-12     
0.578762       2.5310e-12     1.3865e-12     1.8744e-12     4.0744e-12     
0.595662       2.8426e-12     1.5071e-12     1.9631e-12     4.3333e-12     
0.613056       2.9024e-12     1.6503e-12     2.0387e-12     4.3839e-12     
0.630957       3.0046e-12     1.7955e-12     2.1065e-12     4.4200e-12     
0.649382       3.3211e-12     1.9224e-12     2.1550e-12     4.4234e-12     
0.668344       3.4787e-12     2.0168e-12     2.1767e-12     4.5637e-12     
0.687860       3.7276e-12     2.0781e-12     2.1846e-12     4.5628e-12     
0.707946       3.7700e-12     2.1221e-12     2.1884e-12     4.3870e-12     
0.728618       4.3792e-12     2.1647e-12     2.2042e-12     4.5685e-12     
0.749894       4.6359e-12     2.2213e-12     2.2302e-12     4.5287e-12     
0.771792       4.5885e-12     2.3035e-12     2.2701e-12     4.3287e-12     
0.794328       4.8737e-12     2.4167e-12     2.3201e-12     4.3524e-12     
0.817523       5.3143e-12     2.5681e-12     2.3810e-12     4.4618e-12     
0.841395       5.3288e-12     2.7488e-12     2.4515e-12     4.2932e-12     
0.865964       5.9231e-12     2.9580e-12     2.5312e-12     4.7050e-12     
0.891251       6.2423e-12     3.1922e-12     2.6186e-12     4.6854e-12     
0.917276       6.3355e-12     3.4408e-12     2.7123e-12     4.6651e-12     
0.944061       6.5493e-12     3.6937e-12     2.8186e-12     4.6205e-12     
0.971628       7.0831e-12     3.9401e-12     2.9419e-12     4.7410e-12     
1.000000       7.5442e-12     4.0823e-12     2.9846e-12     4.7709e-12     
1.029201       7.7852e-12     4.1960e-12     3.0030e-12     4.8007e-12     
1.059254       7.7879e-12     4.2549e-12     2.9674e-12     4.6793e-12     
1.090184       7.7951e-12     4.2780e-12     2.9633e-12     4.5704e-12     
1.122018       7.9124e-12     4.3610e-12     2.9543e-12     4.5882e-12     
1.154782       7.9885e-12     4.4543e-12     2.9361e-12     4.5536e-12     
1.188502       8.0611e-12     4.5672e-12     2.9294e-12     4.5095e-12     
1.223207       8.2138e-12     4.6983e-12     2.9384e-12     4.4868e-12     
1.258925       8.2868e-12     4.7971e-12     2.9147e-12     4.3870e-12     
1.295687       8.4126e-12     4.9457e-12     2.9354e-12     4.3497e-12     
1.333521       8.4583e-12     5.0503e-12     2.9594e-12     4.2438e-12     
1.372461       8.4630e-12     5.1986e-12     3.0000e-12     4.1219e-12     
1.412538       8.6054e-12     5.3522e-12     3.0200e-12     4.0595e-12     
1.453784       8.9471e-12     5.6099e-12     3.0825e-12     4.0839e-12     
1.496236       9.6728e-12     6.0321e-12     3.1873e-12     4.2592e-12     
1.539927       1.0001e-11     6.4665e-12     3.2270e-12     4.2944e-12     
1.584893       1.0265e-11     6.8906e-12     3.2696e-12     4.3288e-12     
1.631173       1.0737e-11     7.2755e-12     3.3678e-12     4.4610e-12     
1.678804       1.0887e-11     7.4321e-12     3.3956e-12     4.4958e-12     
1.727826       1.0469e-11     7.3880e-12     3.3711e-12     4.3291e-12     
1.778279       9.8249e-12     7.3193e-12     3.3372e-12     4.0902e-12     
1.830206       9.3559e-12     7.1645e-12     3.2403e-12     3.9210e-12     
1.883649       9.0417e-12     7.0469e-12     3.1461e-12     3.8062e-12     
1.938653       8.6800e-12     6.8891e-12     3.0381e-12     3.6511e-12     
1.995262       8.5091e-12     6.7997e-12     2.9620e-12     3.5747e-12     
2.053525       8.4868e-12     6.6965e-12     2.8636e-12     3.5472e-12     
2.113489       8.4437e-12     6.6479e-12     2.7726e-12     3.5213e-12     
2.175204       8.2713e-12     6.5882e-12     2.6752e-12     3.4692e-12     
2.238721       7.8673e-12     6.4373e-12     2.5511e-12     3.3253e-12     
2.304093       6.7510e-12     5.7958e-12     2.2340e-12     2.8903e-12     
2.371374       6.1653e-12     5.4456e-12     2.0527e-12     2.6462e-12     
2.440619       5.4762e-12     5.1694e-12     1.9815e-12     2.3608e-12     
2.511886       5.1746e-12     5.0866e-12     1.9534e-12     2.2350e-12     
2.585235       5.3817e-12     5.1331e-12     1.9192e-12     2.3291e-12     
2.660725       5.4230e-12     5.1210e-12     1.9160e-12     2.4027e-12     
2.738420       5.3574e-12     5.1653e-12     1.9097e-12     2.4591e-12     
2.818383       5.1975e-12     5.2230e-12     1.9045e-12     2.4939e-12     
2.900681       4.9626e-12     5.3305e-12     1.9013e-12     2.4916e-12     
2.985383       4.7449e-12     5.3751e-12     1.8920e-12     2.4608e-12     
3.072557       4.6139e-12     5.4593e-12     1.8884e-12     2.4332e-12     
3.162278       4.5323e-12     5.7019e-12     1.9380e-12     2.3733e-12     
3.254618       4.4738e-12     7.7791e-12     2.7531e-12     2.2764e-12     
3.349654       4.4029e-12     6.4913e-12     2.2569e-12     2.1634e-12     
3.447466       4.3161e-12     5.8546e-12     1.9986e-12     2.0517e-12     
3.548134       4.1963e-12     5.1888e-12     1.6962e-12     1.9585e-12     
3.651741       4.0146e-12     5.1421e-12     1.6032e-12     1.8781e-12     
3.758374       3.8063e-12     5.1786e-12     1.5378e-12     1.8270e-12     
3.868121       3.5355e-12     5.2075e-12     1.4711e-12     1.7731e-12     
3.981072       3.2304e-12     5.1195e-12     1.3991e-12     1.7195e-12     
4.097321       2.9718e-12     5.0699e-12     1.3469e-12     1.6873e-12     
4.216965       2.7041e-12     4.9169e-12     1.2763e-12     1.6304e-12     
4.340103       2.3508e-12     4.5822e-12     1.1401e-12     1.5044e-12     
4.466836       2.1828e-12     4.3949e-12     1.1064e-12     1.4828e-12     
4.597270       2.1213e-12     4.4072e-12     1.1447e-12     1.5276e-12     
4.731513       2.0846e-12     4.5816e-12     1.2270e-12     1.6041e-12     
4.869675       2.0400e-12     4.8908e-12     1.3321e-12     1.6819e-12     
5.011872       1.9790e-12     5.3347e-12     1.4760e-12     1.7608e-12     
5.158222       1.8972e-12     6.0662e-12     1.6912e-12     1.8428e-12     
5.308844       1.7798e-12     6.9751e-12     1.9741e-12     1.9139e-12     
5.463865       1.6254e-12     7.9888e-12     2.3413e-12     1.9753e-12     
5.623413       1.4357e-12     9.0105e-12     2.7811e-12     2.0221e-12     
5.787620       1.2291e-12     1.0006e-11     3.3030e-12     2.0495e-12     
5.956621       1.0327e-12     1.8591e-11     6.7868e-12     2.0626e-12     
6.130558       8.7240e-13     5.8197e-11     2.3444e-11     2.0635e-12     
6.309573       7.5271e-13     1.9177e-11     8.0679e-12     2.0561e-12     
6.493816       6.6797e-13     1.4240e-11     6.3983e-12     2.0431e-12     
6.683439       6.0869e-13     1.5653e-11     7.4873e-12     2.0267e-12     
6.878599       5.6655e-13     1.7271e-11     8.7770e-12     2.0086e-12     
7.079458       5.3467e-13     2.5317e-11     1.3708e-11     1.9909e-12     
7.286182       5.0956e-13     5.3770e-11     3.1264e-11     1.9744e-12     
7.498942       4.9173e-13     8.0750e-11     4.7429e-11     1.9663e-12     
7.717915       4.8242e-13     8.1869e-11     4.8349e-11     1.9646e-12     
7.943282       4.8072e-13     7.0857e-11     4.5245e-11     1.9675e-12     
8.175230       4.8324e-13     4.0733e-11     2.6491e-11     1.9744e-12     
8.413951       4.8687e-13     3.9998e-11     2.6272e-11     1.9828e-12     
8.659643       4.9064e-13     4.5288e-11     2.9839e-11     1.9924e-12     
8.912509       4.9433e-13     4.6945e-11     3.0986e-11     2.0035e-12     
9.172759       4.9820e-13     5.0688e-11     3.3517e-11     2.0177e-12     
9.440609       5.0247e-13     5.6585e-11     3.7478e-11     2.0346e-12     
9.716280       5.0611e-13     6.3131e-11     4.1876e-11     2.0489e-12     


==> table3.dat <==
###############################################################################
#	 Table 3 of Assef et al.(2007). 				      #
#									      #
#	 Format is the same as indicated in table 3 the paper. 		      #
#	 Note magntudes for the SDSS filters are AB, not Luptitudes.	      #
##									      #
#									      #
# 	FORMAT:								      #
#									      #
#     	      Column							      #
#	 	 1	Redshift 				              #
#	 	 2	Template Number (1:E, 2:Sbc, 3:Im)		      #
#	 	 3	B_W band Magnitude				      #
#	 	 4	B						      #
#	 	 5	V						      #
#	 	 6	R						      #
#	 	 7	I						      #
#	 	 8	u' (sdss u band)				      #
#	 	 9	g'						      #
#		10	r'						      #
#		11	i'						      #
#		12	z'						      #
#		13	J						      #
#		14	H						      #
#		15	K_s						      #
#		16	K						      #
#		17	C1						      #
#		18	C2						      #
#		19	C3						      #
#		20	C4						      #
#		21	Distance Modulus				      #
#									      #
###############################################################################
 0.000  1       -18.469       -18.570       -19.491       -20.139       -20.818       -17.034       -18.969       -19.784       -20.202       -20.573       -21.685       -22.490       -22.660       -22.630       -22.987       -22.839       -22.806       -22.003  -Infinity   
 0.000  2       -17.961       -17.991       -18.610       -19.288       -19.900       -17.200       -18.255       -18.940       -19.305       -19.705       -20.999       -21.944       -22.363       -22.349       -23.288       -23.443       -25.393       -27.404  -Infinity   
 0.000  3       -19.345       -19.352       -19.722       -20.106       -20.403       -18.779       -19.564       -19.850       -19.919       -20.017       -20.824       -21.358       -21.494       -21.473       -21.934       -21.937       -23.667       -25.307  -Infinity   
 0.010  1       -18.419       -18.524       -19.473       -20.129       -20.807       -16.982       -18.940       -19.773       -20.193       -20.565       -21.693       -22.495       -22.683       -22.660       -23.009       -22.873       -22.855       -22.049        33.177
 0.010  2       -17.937       -17.970       -18.596       -19.276       -19.891       -17.177       -18.244       -18.922       -19.304       -19.690       -21.003       -21.938       -22.384       -22.375       -23.305       -23.454       -25.358       -27.382        33.177
 0.010  3       -19.335       -19.345       -19.731       -20.108       -20.410       -18.748       -19.565       -19.848       -19.931       -20.021       -20.835       -21.374       -21.517       -21.501       -21.958       -21.957       -23.637       -25.303        33.177
 0.020  1       -18.368       -18.476       -19.454       -20.119       -20.798       -16.930       -18.910       -19.761       -20.184       -20.556       -21.702       -22.498       -22.706       -22.690       -23.030       -22.909       -22.901       -22.097        34.698
 0.020  2       -17.913       -17.949       -18.583       -19.265       -19.885       -17.157       -18.232       -18.904       -19.303       -19.674       -21.006       -21.932       -22.404       -22.400       -23.320       -23.467       -25.287       -27.366        34.698
 0.020  3       -19.325       -19.336       -19.741       -20.110       -20.419       -18.718       -19.565       -19.846       -19.942       -20.026       -20.846       -21.389       -21.539       -21.529       -21.983       -21.978       -23.572       -25.307        34.698
 0.030  1       -18.315       -18.428       -19.437       -20.108       -20.787       -16.874       -18.881       -19.750       -20.176       -20.547       -21.710       -22.497       -22.727       -22.718       -23.050       -22.944       -22.943       -22.147        35.595
 0.030  2       -17.887       -17.926       -18.571       -19.252       -19.877       -17.140       -18.220       -18.886       -19.302       -19.659       -21.009       -21.923       -22.423       -22.424       -23.336       -23.479       -25.145       -27.361        35.595
 0.030  3       -19.314       -19.328       -19.749       -20.112       -20.427       -18.688       -19.564       -19.843       -19.953       -20.031       -20.858       -21.403       -21.559       -21.555       -22.008       -22.000       -23.436       -25.323        35.595
 0.040  1       -18.257       -18.378       -19.420       -20.097       -20.778       -16.815       -18.851       -19.738       -20.167       -20.539       -21.721       -22.495       -22.748       -22.744       -23.070       -22.980       -22.984       -22.198        36.236
 0.040  2       -17.860       -17.903       -18.560       -19.239       -19.873       -17.126       -18.208       -18.867       -19.301       -19.645       -21.014       -21.914       -22.442       -22.447       -23.350       -23.494       -24.937       -27.360        36.236
 0.040  3       -19.301       -19.319       -19.756       -20.112       -20.437       -18.659       -19.560       -19.840       -19.965       -20.036       -20.871       -21.416       -21.580       -21.580       -22.034       -22.022       -23.237       -25.343        36.236
 0.050  1       -18.199       -18.328       -19.403       -20.087       -20.771       -16.752       -18.820       -19.727       -20.159       -20.530       -21.730       -22.491       -22.769       -22.772       -23.089       -23.016       -23.023       -22.251        36.736
 0.050  2       -17.832       -17.878       -18.550       -19.227       -19.868       -17.115       -18.194       -18.849       -19.299       -19.631       -21.017       -21.905       -22.461       -22.470       -23.363       -23.508       -24.737       -27.355        36.736
 0.050  3       -19.287       -19.309       -19.761       -20.113       -20.446       -18.633       -19.554       -19.836       -19.976       -20.042       -20.883       -21.428       -21.601       -21.606       -22.060       -22.045       -23.048       -25.357        36.736
 0.060  1       -18.138       -18.277       -19.387       -20.076       -20.762       -16.685       -18.789       -19.715       -20.150       -20.522       -21.738       -22.485       -22.790       -22.796       -23.107       -23.053       -23.059       -22.306        37.148
 0.060  2       -17.804       -17.852       -18.542       -19.213       -19.864       -17.106       -18.180       -18.830       -19.297       -19.618       -21.019       -21.894       -22.479       -22.490       -23.377       -23.523       -24.620       -27.343        37.148
 0.060  3       -19.273       -19.296       -19.765       -20.113       -20.455       -18.611       -19.545       -19.832       -19.987       -20.047       -20.895       -21.438       -21.622       -21.629       -22.086       -22.067       -22.940       -25.361        37.148
 0.070  1       -18.076       -18.225       -19.371       -20.064       -20.754       -16.618       -18.755       -19.702       -20.139       -20.515       -21.749       -22.480       -22.811       -22.818       -23.126       -23.089       -23.093       -22.360        37.498
 0.070  2       -17.776       -17.825       -18.534       -19.199       -19.861       -17.099       -18.164       -18.812       -19.295       -19.607       -21.025       -21.884       -22.497       -22.508       -23.389       -23.539       -24.540       -27.328        37.498
 0.070  3       -19.257       -19.282       -19.766       -20.112       -20.466       -18.595       -19.533       -19.829       -19.997       -20.053       -20.909       -21.449       -21.642       -21.650       -22.113       -22.089       -22.870       -25.359        37.498
 0.080  1       -18.016       -18.172       -19.356       -20.052       -20.746       -16.551       -18.720       -19.688       -20.127       -20.508       -21.758       -22.475       -22.833       -22.840       -23.145       -23.125       -23.126       -22.417        37.803
 0.080  2       -17.750       -17.797       -18.527       -19.185       -19.859       -17.093       -18.147       -18.794       -19.291       -19.596       -21.028       -21.873       -22.515       -22.526       -23.400       -23.555       -24.471       -27.312        37.803
 0.080  3       -19.241       -19.266       -19.767       -20.111       -20.476       -18.585       -19.520       -19.826       -20.007       -20.059       -20.921       -21.458       -21.664       -21.671       -22.138       -22.112       -22.810       -25.354        37.803
 0.090  1       -17.955       -18.118       -19.340       -20.039       -20.737       -16.481       -18.683       -19.673       -20.114       -20.502       -21.767       -22.470       -22.855       -22.862       -23.162       -23.161       -23.155       -22.475        38.073
 0.090  2       -17.723       -17.769       -18.521       -19.170       -19.856       -17.089       -18.129       -18.777       -19.287       -19.586       -21.031       -21.863       -22.533       -22.543       -23.409       -23.571       -24.426       -27.295        38.073
 0.090  3       -19.224       -19.248       -19.767       -20.111       -20.486       -18.577       -19.505       -19.826       -20.016       -20.065       -20.933       -21.468       -21.686       -21.693       -22.162       -22.134       -22.775       -25.349        38.073
 0.100  1       -17.893       -18.063       -19.325       -20.025       -20.728       -16.410       -18.643       -19.657       -20.101       -20.497       -21.775       -22.466       -22.877       -22.883       -23.181       -23.196       -23.183       -22.533        38.317
 0.100  2       -17.696       -17.741       -18.514       -19.156       -19.853       -17.086       -18.111       -18.761       -19.281       -19.577       -21.035       -21.854       -22.549       -22.560       -23.417       -23.587       -24.395       -27.279        38.317
 0.100  3       -19.206       -19.228       -19.766       -20.111       -20.496       -18.570       -19.492       -19.827       -20.025       -20.072       -20.945       -21.477       -21.707       -21.713       -22.186       -22.156       -22.752       -25.344        38.317
 0.110  1       -17.835       -18.008       -19.309       -20.011       -20.720       -16.337       -18.602       -19.640       -20.088       -20.492       -21.783       -22.462       -22.900       -22.905       -23.199       -23.231       -23.210       -22.591        38.538
 0.110  2       -17.669       -17.712       -18.508       -19.142       -19.850       -17.083       -18.091       -18.746       -19.275       -19.569       -21.037       -21.846       -22.566       -22.576       -23.423       -23.604       -24.364       -27.261        38.538
 0.110  3       -19.189       -19.207       -19.764       -20.113       -20.506       -18.564       -19.480       -19.831       -20.032       -20.078       -20.958       -21.487       -21.730       -21.735       -22.208       -22.177       -22.730       -25.335        38.538
 0.120  1       -17.774       -17.951       -19.292       -19.997       -20.711       -16.261       -18.559       -19.622       -20.077       -20.487       -21.791       -22.459       -22.923       -22.927       -23.217       -23.265       -23.235       -22.650        38.741
 0.120  2       -17.643       -17.684       -18.502       -19.127       -19.847       -17.081       -18.070       -18.732       -19.267       -19.562       -21.041       -21.838       -22.581       -22.592       -23.425       -23.620       -24.337       -27.239        38.741
 0.120  3       -19.170       -19.186       -19.762       -20.116       -20.515       -18.558       -19.468       -19.836       -20.039       -20.086       -20.972       -21.495       -21.753       -21.756       -22.227       -22.199       -22.711       -25.322        38.741
 0.130  1       -17.709       -17.895       -19.274       -19.982       -20.701       -16.182       -18.514       -19.605       -20.067       -20.481       -21.799       -22.456       -22.947       -22.949       -23.235       -23.298       -23.260       -22.708        38.929
 0.130  2       -17.614       -17.656       -18.495       -19.114       -19.843       -17.079       -18.048       -18.719       -19.258       -19.556       -21.043       -21.832       -22.596       -22.608       -23.427       -23.638       -24.312       -27.217        38.929
 0.130  3       -19.150       -19.165       -19.760       -20.120       -20.524       -18.552       -19.457       -19.842       -20.046       -20.093       -20.984       -21.504       -21.774       -21.777       -22.246       -22.222       -22.694       -25.308        38.929
 0.140  1       -17.646       -17.838       -19.256       -19.968       -20.691       -16.100       -18.468       -19.590       -20.060       -20.474       -21.803       -22.454       -22.970       -22.971       -23.254       -23.330       -23.284       -22.766        39.104
 0.140  2       -17.586       -17.628       -18.488       -19.101       -19.839       -17.077       -18.026       -18.707       -19.248       -19.551       -21.044       -21.826       -22.610       -22.623       -23.427       -23.658       -24.288       -27.189        39.104
 0.140  3       -19.129       -19.144       -19.757       -20.127       -20.532       -18.547       -19.446       -19.849       -20.051       -20.101       -20.996       -21.512       -21.796       -21.799       -22.263       -22.247       -22.678       -25.288        39.104
 0.150  1       -17.578       -17.781       -19.236       -19.955       -20.683       -16.015       -18.421       -19.575       -20.054       -20.466       -21.808       -22.452       -22.996       -22.995       -23.271       -23.362       -23.307       -22.824        39.267
 0.150  2       -17.557       -17.600       -18.481       -19.088       -19.835       -17.076       -18.003       -18.696       -19.238       -19.546       -21.045       -21.822       -22.623       -22.637       -23.423       -23.678       -24.267       -27.155        39.267
 0.150  3       -19.107       -19.122       -19.755       -20.134       -20.541       -18.541       -19.434       -19.854       -20.056       -20.110       -21.009       -21.520       -21.819       -21.821       -22.275       -22.271       -22.665       -25.264        39.267
 0.160  1       -17.506       -17.725       -19.214       -19.941       -20.675       -15.926       -18.371       -19.561       -20.047       -20.458       -21.814       -22.451       -23.020       -23.017       -23.289       -23.391       -23.331       -22.881        39.421
 0.160  2       -17.527       -17.573       -18.472       -19.076       -19.831       -17.076       -17.979       -18.686       -19.226       -19.543       -21.047       -21.818       -22.636       -22.651       -23.417       -23.697       -24.250       -27.117        39.421
 0.160  3       -19.083       -19.101       -19.752       -20.141       -20.550       -18.536       -19.422       -19.858       -20.060       -20.118       -21.021       -21.527       -21.841       -21.842       -22.287       -22.294       -22.657       -25.235        39.421
 0.170  1       -17.429       -17.669       -19.192       -19.928       -20.665       -15.833       -18.320       -19.546       -20.038       -20.449       -21.818       -22.450       -23.043       -23.039       -23.306       -23.418       -23.354       -22.937        39.566
 0.170  2       -17.498       -17.546       -18.464       -19.063       -19.825       -17.075       -17.955       -18.676       -19.213       -19.540       -21.047       -21.816       -22.648       -22.664       -23.411       -23.719       -24.233       -27.072        39.566
 0.170  3       -19.060       -19.079       -19.749       -20.146       -20.557       -18.530       -19.409       -19.861       -20.063       -20.127       -21.033       -21.534       -21.863       -21.863       -22.298       -22.319       -22.649       -25.200        39.566
 0.180  1       -17.350       -17.613       -19.168       -19.915       -20.657       -15.736       -18.267       -19.531       -20.028       -20.440       -21.819       -22.450       -23.067       -23.062       -23.324       -23.445       -23.378       -22.992        39.703
 0.180  2       -17.469       -17.520       -18.455       -19.053       -19.819       -17.074       -17.930       -18.667       -19.200       -19.538       -21.045       -21.814       -22.659       -22.677       -23.398       -23.741       -24.220       -27.025        39.703
 0.180  3       -19.035       -19.057       -19.746       -20.150       -20.564       -18.524       -19.395       -19.863       -20.064       -20.136       -21.044       -21.541       -21.885       -21.885       -22.302       -22.345       -22.645       -25.162        39.703
 0.190  1       -17.268       -17.557       -19.143       -19.903       -20.649       -15.635       -18.213       -19.515       -20.019       -20.431       -21.822       -22.450       -23.090       -23.084       -23.340       -23.471       -23.401       -23.047        39.834
 0.190  2       -17.440       -17.495       -18.445       -19.042       -19.813       -17.073       -17.906       -18.658       -19.186       -19.536       -21.045       -21.813       -22.669       -22.688       -23.383       -23.764       -24.211       -26.972        39.834
 0.190  3       -19.011       -19.035       -19.743       -20.152       -20.571       -18.519       -19.381       -19.865       -20.066       -20.146       -21.057       -21.549       -21.907       -21.905       -22.303       -22.372       -22.644       -25.118        39.834
 0.200  1       -17.202       -17.501       -19.117       -19.890       -20.639       -15.531       -18.159       -19.499       -20.010       -20.422       -21.822       -22.452       -23.111       -23.106       -23.357       -23.495       -23.425       -23.099        39.958
 0.200  2       -17.416       -17.471       -18.436       -19.031       -19.804       -17.071       -17.881       -18.650       -19.172       -19.534       -21.042       -21.813       -22.678       -22.699       -23.366       -23.790       -24.203       -26.920        39.958
 0.200  3       -18.989       -19.013       -19.741       -20.153       -20.576       -18.512       -19.366       -19.867       -20.066       -20.155       -21.066       -21.556       -21.927       -21.926       -22.304       -22.403       -22.644       -25.075        39.958
 0.210  1       -17.155       -17.446       -19.090       -19.877       -20.630       -15.425       -18.104       -19.483       -20.001       -20.414       -21.822       -22.456       -23.131       -23.126       -23.373       -23.518       -23.449       -23.151        40.076
 0.210  2       -17.396       -17.448       -18.426       -19.021       -19.798       -17.069       -17.857       -18.642       -19.158       -19.533       -21.040       -21.814       -22.687       -22.709       -23.357       -23.819       -24.197       -26.866        40.076
 0.210  3       -18.968       -18.992       -19.738       -20.154       -20.583       -18.506       -19.351       -19.869       -20.065       -20.165       -21.077       -21.565       -21.948       -21.946       -22.311       -22.438       -22.646       -25.030        40.076
 0.220  1       -17.109       -17.391       -19.062       -19.864       -20.619       -15.317       -18.050       -19.467       -19.992       -20.406       -21.820       -22.460       -23.150       -23.146       -23.388       -23.541       -23.473       -23.202        40.190
 0.220  2       -17.376       -17.426       -18.415       -19.012       -19.788       -17.067       -17.833       -18.635       -19.143       -19.532       -21.035       -21.816       -22.693       -22.718       -23.356       -23.847       -24.194       -26.807        40.190
 0.220  3       -18.947       -18.970       -19.735       -20.154       -20.587       -18.499       -19.336       -19.871       -20.064       -20.174       -21.086       -21.573       -21.968       -21.966       -22.325       -22.471       -22.651       -24.981        40.190
 0.230  1       -17.060       -17.336       -19.033       -19.851       -20.610       -15.208       -17.996       -19.451       -19.983       -20.397       -21.820       -22.465       -23.167       -23.164       -23.403       -23.562       -23.497       -23.251        40.299
 0.230  2       -17.357       -17.405       -18.404       -19.003       -19.779       -17.063       -17.809       -18.628       -19.129       -19.531       -21.032       -21.818       -22.700       -22.726       -23.358       -23.870       -24.193       -26.746        40.299
 0.230  3       -18.925       -18.950       -19.733       -20.154       -20.591       -18.492       -19.320       -19.873       -20.062       -20.184       -21.096       -21.581       -21.987       -21.985       -22.340       -22.499       -22.658       -24.930        40.299
 0.240  1       -17.022       -17.280       -19.002       -19.838       -20.601       -15.102       -17.942       -19.434       -19.975       -20.390       -21.817       -22.471       -23.183       -23.182       -23.417       -23.583       -23.522       -23.298        40.403
 0.240  2       -17.342       -17.385       -18.392       -18.994       -19.770       -17.060       -17.786       -18.621       -19.114       -19.530       -21.026       -21.820       -22.705       -22.733       -23.359       -23.887       -24.193       -26.683        40.403
 0.240  3       -18.906       -18.929       -19.729       -20.154       -20.595       -18.484       -19.304       -19.875       -20.060       -20.193       -21.104       -21.590       -22.005       -22.004       -22.355       -22.520       -22.665       -24.876        40.403
 0.250  1       -16.983       -17.225       -18.970       -19.825       -20.590       -14.997       -17.888       -19.417       -19.965       -20.382       -21.814       -22.476       -23.197       -23.198       -23.430       -23.603       -23.546       -23.345        40.504
 0.250  2       -17.328       -17.367       -18.379       -18.986       -19.760       -17.055       -17.762       -18.615       -19.099       -19.528       -21.018       -21.823       -22.708       -22.739       -23.362       -23.904       -24.195       -26.622        40.504
 0.250  3       -18.886       -18.910       -19.726       -20.154       -20.597       -18.476       -19.287       -19.878       -20.057       -20.203       -21.113       -21.599       -22.023       -22.023       -22.370       -22.542       -22.675       -24.825        40.504
 0.260  1       -16.941       -17.170       -18.935       -19.812       -20.581       -14.892       -17.833       -19.400       -19.956       -20.374       -21.811       -22.482       -23.210       -23.212       -23.443       -23.622       -23.571       -23.390        40.601
 0.260  2       -17.315       -17.350       -18.364       -18.978       -19.749       -17.050       -17.738       -18.609       -19.084       -19.526       -21.011       -21.825       -22.710       -22.743       -23.366       -23.922       -24.200       -26.567        40.601
 0.260  3       -18.866       -18.891       -19.721       -20.153       -20.600       -18.468       -19.270       -19.881       -20.054       -20.212       -21.121       -21.607       -22.039       -22.040       -22.384       -22.566       -22.686       -24.779        40.601
 0.270  1       -16.893       -17.114       -18.898       -19.798       -20.573       -14.787       -17.777       -19.383       -19.948       -20.366       -21.808       -22.489       -23.222       -23.225       -23.457       -23.640       -23.597       -23.434        40.694
 0.270  2       -17.304       -17.334       -18.349       -18.969       -19.739       -17.044       -17.714       -18.604       -19.070       -19.524       -21.005       -21.828       -22.712       -22.747       -23.370       -23.940       -24.205       -26.515        40.694
 0.270  3       -18.842       -18.873       -19.717       -20.153       -20.602       -18.459       -19.252       -19.884       -20.051       -20.220       -21.129       -21.615       -22.055       -22.057       -22.399       -22.590       -22.698       -24.735        40.694
 0.280  1       -16.836       -17.058       -18.858       -19.784       -20.567       -14.682       -17.719       -19.366       -19.939       -20.357       -21.801       -22.495       -23.232       -23.237       -23.471       -23.657       -23.622       -23.476        40.785
 0.280  2       -17.294       -17.319       -18.332       -18.961       -19.729       -17.037       -17.690       -18.598       -19.055       -19.521       -20.994       -21.831       -22.712       -22.750       -23.375       -23.954       -24.211       -26.473        40.785
 0.280  3       -18.814       -18.855       -19.711       -20.153       -20.603       -18.450       -19.233       -19.887       -20.047       -20.229       -21.134       -21.624       -22.070       -22.073       -22.413       -22.612       -22.710       -24.700        40.785
 0.290  1       -16.778       -17.002       -18.816       -19.770       -20.560       -14.578       -17.659       -19.350       -19.930       -20.348       -21.795       -22.502       -23.241       -23.248       -23.484       -23.674       -23.649       -23.518        40.872
 0.290  2       -17.286       -17.305       -18.314       -18.953       -19.717       -17.029       -17.666       -18.593       -19.040       -19.517       -20.984       -21.833       -22.711       -22.752       -23.381       -23.967       -24.219       -26.437        40.872
 0.290  3       -18.789       -18.838       -19.704       -20.153       -20.604       -18.441       -19.213       -19.889       -20.043       -20.236       -21.140       -21.632       -22.086       -22.090       -22.426       -22.632       -22.724       -24.671        40.872
 0.300  1       -16.715       -16.946       -18.772       -19.755       -20.552       -14.472       -17.597       -19.334       -19.920       -20.338       -21.789       -22.509       -23.248       -23.258       -23.498       -23.690       -23.675       -23.558        40.957
 0.300  2       -17.277       -17.293       -18.295       -18.945       -19.705       -17.020       -17.641       -18.588       -19.025       -19.512       -20.974       -21.836       -22.709       -22.752       -23.387       -23.979       -24.227       -26.409        40.957
 0.300  3       -18.761       -18.822       -19.698       -20.153       -20.603       -18.431       -19.193       -19.891       -20.039       -20.244       -21.146       -21.641       -22.099       -22.105       -22.439       -22.651       -22.738       -24.647        40.957
 0.310  1       -16.659       -16.890       -18.726       -19.739       -20.544       -14.366       -17.532       -19.317       -19.909       -20.329       -21.783       -22.515       -23.253       -23.268       -23.514       -23.706       -23.702       -23.596        41.039
 0.310  2       -17.272       -17.282       -18.275       -18.936       -19.693       -17.011       -17.617       -18.583       -19.010       -19.507       -20.963       -21.839       -22.706       -22.753       -23.394       -23.990       -24.236       -26.388        41.039
 0.310  3       -18.751       -18.807       -19.690       -20.153       -20.603       -18.421       -19.173       -19.890       -20.035       -20.251       -21.151       -21.649       -22.112       -22.120       -22.452       -22.671       -22.753       -24.632        41.039
 0.320  1       -16.606       -16.835       -18.679       -19.722       -20.535       -14.261       -17.465       -19.300       -19.897       -20.320       -21.777       -22.522       -23.256       -23.276       -23.530       -23.721       -23.729       -23.634        41.119
 0.320  2       -17.269       -17.271       -18.253       -18.928       -19.681       -17.001       -17.594       -18.577       -18.995       -19.501       -20.952       -21.841       -22.702       -22.752       -23.402       -24.001       -24.246       -26.371        41.119
 0.320  3       -18.745       -18.793       -19.683       -20.152       -20.602       -18.411       -19.153       -19.889       -20.032       -20.257       -21.156       -21.658       -22.125       -22.134       -22.466       -22.692       -22.768       -24.619        41.119
 0.330  1       -16.551       -16.778       -18.631       -19.705       -20.526       -14.157       -17.401       -19.283       -19.883       -20.311       -21.770       -22.529       -23.258       -23.282       -23.545       -23.736       -23.756       -23.671        41.197
 0.330  2       -17.266       -17.262       -18.231       -18.919       -19.669       -16.990       -17.571       -18.571       -18.981       -19.494       -20.939       -21.844       -22.696       -22.749       -23.410       -24.011       -24.256       -26.356        41.197
 0.330  3       -18.741       -18.779       -19.675       -20.152       -20.601       -18.400       -19.132       -19.885       -20.030       -20.263       -21.160       -21.667       -22.137       -22.148       -22.478       -22.712       -22.784       -24.608        41.197
 0.340  1       -16.491       -16.721       -18.583       -19.687       -20.517       -14.053       -17.340       -19.264       -19.869       -20.303       -21.764       -22.535       -23.259       -23.288       -23.561       -23.751       -23.783       -23.706        41.272
 0.340  2       -17.263       -17.254       -18.208       -18.911       -19.656       -16.979       -17.550       -18.565       -18.967       -19.487       -20.928       -21.847       -22.691       -22.747       -23.419       -24.021       -24.267       -26.341        41.272
 0.340  3       -18.735       -18.766       -19.666       -20.151       -20.599       -18.389       -19.113       -19.880       -20.029       -20.268       -21.164       -21.675       -22.149       -22.161       -22.491       -22.732       -22.801       -24.597        41.272
 0.350  1       -16.435       -16.665       -18.534       -19.668       -20.508       -13.953       -17.284       -19.245       -19.854       -20.295       -21.757       -22.542       -23.258       -23.293       -23.579       -23.766       -23.810       -23.740        41.346
 0.350  2       -17.259       -17.247       -18.184       -18.902       -19.643       -16.967       -17.531       -18.558       -18.954       -19.478       -20.916       -21.849       -22.685       -22.744       -23.430       -24.029       -24.278       -26.329        41.346
 0.350  3       -18.729       -18.754       -19.657       -20.150       -20.597       -18.378       -19.094       -19.873       -20.030       -20.272       -21.168       -21.684       -22.159       -22.173       -22.505       -22.751       -22.817       -24.589        41.346
 0.360  1       -16.377       -16.608       -18.485       -19.650       -20.500       -13.856       -17.235       -19.225       -19.838       -20.287       -21.750       -22.548       -23.255       -23.296       -23.596       -23.781       -23.837       -23.774        41.417
 0.360  2       -17.256       -17.241       -18.159       -18.894       -19.631       -16.955       -17.513       -18.551       -18.942       -19.469       -20.903       -21.852       -22.676       -22.739       -23.441       -24.036       -24.290       -26.316        41.417
 0.360  3       -18.724       -18.743       -19.646       -20.150       -20.596       -18.367       -19.075       -19.865       -20.034       -20.276       -21.171       -21.693       -22.169       -22.184       -22.520       -22.769       -22.833       -24.579        41.417
 0.370  1       -16.316       -16.550       -18.436       -19.631       -20.489       -13.763       -17.190       -19.203       -19.821       -20.281       -21.744       -22.555       -23.251       -23.298       -23.612       -23.796       -23.864       -23.806        41.487
 0.370  2       -17.252       -17.236       -18.134       -18.886       -19.617       -16.941       -17.498       -18.543       -18.931       -19.460       -20.892       -21.854       -22.667       -22.734       -23.452       -24.042       -24.302       -26.303        41.487
 0.370  3       -18.718       -18.732       -19.634       -20.149       -20.593       -18.356       -19.057       -19.856       -20.039       -20.280       -21.175       -21.702       -22.178       -22.195       -22.534       -22.787       -22.851       -24.570        41.487
 0.380  1       -16.251       -16.493       -18.388       -19.612       -20.477       -13.673       -17.147       -19.180       -19.806       -20.274       -21.736       -22.562       -23.248       -23.299       -23.630       -23.810       -23.891       -23.837        41.555
 0.380  2       -17.248       -17.231       -18.108       -18.878       -19.602       -16.928       -17.483       -18.534       -18.920       -19.449       -20.879       -21.856       -22.659       -22.729       -23.465       -24.047       -24.315       -26.291        41.555
 0.380  3       -18.711       -18.722       -19.621       -20.149       -20.590       -18.345       -19.040       -19.847       -20.046       -20.283       -21.178       -21.711       -22.187       -22.206       -22.550       -22.804       -22.868       -24.561        41.555
 0.390  1       -16.190       -16.434       -18.339       -19.593       -20.466       -13.588       -17.107       -19.155       -19.793       -20.267       -21.729       -22.569       -23.244       -23.299       -23.651       -23.824       -23.918       -23.868        41.621
 0.390  2       -17.245       -17.227       -18.082       -18.869       -19.588       -16.914       -17.470       -18.524       -18.910       -19.439       -20.866       -21.859       -22.650       -22.724       -23.480       -24.052       -24.327       -26.274        41.621
 0.390  3       -18.706       -18.712       -19.605       -20.148       -20.588       -18.334       -19.023       -19.840       -20.054       -20.285       -21.181       -21.720       -22.194       -22.216       -22.568       -22.821       -22.885       -24.547        41.621
 0.400  1       -16.126       -16.375       -18.290       -19.574       -20.456       -13.509       -17.067       -19.127       -19.780       -20.260       -21.724       -22.576       -23.239       -23.298       -23.672       -23.839       -23.945       -23.897        41.686
 0.400  2       -17.242       -17.223       -18.056       -18.862       -19.576       -16.900       -17.458       -18.514       -18.901       -19.428       -20.854       -21.862       -22.641       -22.718       -23.496       -24.056       -24.340       -26.258        41.686
 0.400  3       -18.700       -18.703       -19.588       -20.147       -20.588       -18.323       -19.006       -19.835       -20.064       -20.287       -21.184       -21.729       -22.203       -22.226       -22.586       -22.838       -22.903       -24.534        41.686
 0.410  1       -16.060       -16.315       -18.241       -19.554       -20.444       -13.435       -17.026       -19.097       -19.767       -20.252       -21.721       -22.583       -23.234       -23.296       -23.693       -23.854       -23.972       -23.926        41.749
 0.410  2       -17.239       -17.219       -18.030       -18.853       -19.562       -16.885       -17.448       -18.502       -18.893       -19.416       -20.843       -21.865       -22.631       -22.711       -23.511       -24.060       -24.355       -26.242        41.749
 0.410  3       -18.695       -18.695       -19.569       -20.146       -20.588       -18.312       -18.988       -19.831       -20.072       -20.288       -21.188       -21.738       -22.210       -22.234       -22.603       -22.855       -22.922       -24.521        41.749
 0.420  1       -15.987       -16.254       -18.193       -19.533       -20.430       -13.367       -16.982       -19.065       -19.755       -20.245       -21.715       -22.590       -23.229       -23.294       -23.714       -23.868       -23.998       -23.954        41.811
 0.420  2       -17.236       -17.216       -18.004       -18.844       -19.548       -16.870       -17.438       -18.489       -18.885       -19.405       -20.830       -21.868       -22.623       -22.705       -23.527       -24.063       -24.370       -26.225        41.811
 0.420  3       -18.688       -18.687       -19.550       -20.145       -20.588       -18.301       -18.969       -19.827       -20.079       -20.289       -21.190       -21.747       -22.217       -22.243       -22.622       -22.871       -22.942       -24.508        41.811
 0.430  1       -15.917       -16.192       -18.145       -19.510       -20.419       -13.304       -16.935       -19.030       -19.743       -20.237       -21.710       -22.597       -23.226       -23.291       -23.736       -23.882       -24.024       -23.981        41.872
 0.430  2       -17.233       -17.214       -17.979       -18.834       -19.536       -16.855       -17.429       -18.475       -18.877       -19.393       -20.819       -21.871       -22.616       -22.698       -23.544       -24.064       -24.385       -26.210        41.872
 0.430  3       -18.683       -18.679       -19.529       -20.143       -20.592       -18.291       -18.950       -19.824       -20.085       -20.289       -21.194       -21.757       -22.225       -22.251       -22.641       -22.885       -22.962       -24.496        41.872
 0.440  1       -15.842       -16.129       -18.097       -19.486       -20.409       -13.249       -16.885       -18.994       -19.730       -20.230       -21.706       -22.604       -23.222       -23.287       -23.758       -23.896       -24.050       -24.008        41.931
 0.440  2       -17.230       -17.211       -17.953       -18.824       -19.525       -16.841       -17.422       -18.459       -18.871       -19.381       -20.810       -21.874       -22.607       -22.691       -23.561       -24.064       -24.401       -26.191        41.931
 0.440  3       -18.677       -18.672       -19.508       -20.140       -20.596       -18.281       -18.930       -19.820       -20.089       -20.288       -21.199       -21.766       -22.232       -22.259       -22.660       -22.898       -22.982       -24.480        41.931
 0.450  1       -15.765       -16.065       -18.050       -19.461       -20.396       -13.200       -16.834       -18.956       -19.718       -20.223       -21.699       -22.612       -23.218       -23.284       -23.780       -23.911       -24.074       -24.034        41.989
 0.450  2       -17.227       -17.208       -17.929       -18.813       -19.513       -16.826       -17.415       -18.443       -18.864       -19.369       -20.798       -21.877       -22.599       -22.684       -23.578       -24.064       -24.418       -26.167        41.989
 0.450  3       -18.671       -18.665       -19.486       -20.137       -20.600       -18.271       -18.912       -19.816       -20.091       -20.287       -21.202       -21.775       -22.239       -22.266       -22.678       -22.910       -23.003       -24.460        41.989
 0.460  1       -15.680       -16.000       -18.003       -19.434       -20.385       -13.156       -16.782       -18.916       -19.705       -20.215       -21.696       -22.619       -23.215       -23.281       -23.802       -23.925       -24.099       -24.060        42.046
 0.460  2       -17.223       -17.205       -17.905       -18.801       -19.502       -16.811       -17.409       -18.426       -18.858       -19.358       -20.790       -21.879       -22.593       -22.678       -23.594       -24.062       -24.435       -26.140        42.046
 0.460  3       -18.665       -18.658       -19.465       -20.133       -20.606       -18.262       -18.897       -19.812       -20.093       -20.286       -21.207       -21.785       -22.245       -22.273       -22.697       -22.922       -23.025       -24.436        42.046
 0.470  1       -15.596       -15.933       -17.957       -19.406       -20.372       -13.119       -16.730       -18.875       -19.693       -20.208       -21.690       -22.626       -23.211       -23.278       -23.824       -23.939       -24.123       -24.085        42.102
 0.470  2       -17.219       -17.202       -17.882       -18.789       -19.491       -16.796       -17.405       -18.407       -18.852       -19.346       -20.779       -21.882       -22.588       -22.672       -23.611       -24.058       -24.452       -26.104        42.102
 0.470  3       -18.659       -18.651       -19.443       -20.129       -20.612       -18.253       -18.885       -19.807       -20.094       -20.284       -21.210       -21.795       -22.251       -22.281       -22.716       -22.931       -23.047       -24.405        42.102
 0.480  1       -15.509       -15.865       -17.912       -19.378       -20.362       -13.088       -16.678       -18.833       -19.681       -20.200       -21.685       -22.633       -23.209       -23.275       -23.847       -23.952       -24.146       -24.110        42.156
 0.480  2       -17.216       -17.199       -17.859       -18.776       -19.483       -16.782       -17.401       -18.388       -18.847       -19.334       -20.771       -21.884       -22.583       -22.665       -23.629       -24.055       -24.470       -26.054        42.156
 0.480  3       -18.653       -18.644       -19.422       -20.124       -20.616       -18.244       -18.876       -19.803       -20.095       -20.282       -21.214       -21.805       -22.258       -22.287       -22.735       -22.941       -23.069       -24.360        42.156
 0.490  1       -15.419       -15.797       -17.867       -19.349       -20.350       -13.062       -16.627       -18.790       -19.668       -20.193       -21.679       -22.639       -23.205       -23.273       -23.869       -23.966       -24.167       -24.136        42.210
 0.490  2       -17.212       -17.196       -17.838       -18.762       -19.473       -16.768       -17.398       -18.369       -18.841       -19.323       -20.762       -21.887       -22.577       -22.659       -23.646       -24.050       -24.488       -25.991        42.210
 0.490  3       -18.647       -18.638       -19.400       -20.119       -20.620       -18.236       -18.869       -19.798       -20.095       -20.280       -21.218       -21.815       -22.263       -22.294       -22.754       -22.949       -23.091       -24.302        42.210
 0.500  1       -15.319       -15.728       -17.824       -19.319       -20.339       -13.041       -16.575       -18.746       -19.656       -20.186       -21.674       -22.645       -23.202       -23.271       -23.891       -23.979       -24.188       -24.161        42.263
 0.500  2       -17.208       -17.192       -17.817       -18.749       -19.464       -16.754       -17.394       -18.348       -18.836       -19.311       -20.755       -21.889       -22.573       -22.654       -23.663       -24.045       -24.508       -25.910        42.263
 0.500  3       -18.640       -18.631       -19.379       -20.115       -20.624       -18.229       -18.864       -19.793       -20.095       -20.277       -21.223       -21.824       -22.269       -22.300       -22.773       -22.957       -23.115       -24.228        42.263
 0.510  1       -15.232       -15.657       -17.780       -19.289       -20.328       -13.023       -16.522       -18.702       -19.643       -20.178       -21.666       -22.650       -23.201       -23.269       -23.913       -23.992       -24.208       -24.185        42.314
 0.510  2       -17.203       -17.189       -17.797       -18.735       -19.457       -16.741       -17.391       -18.327       -18.832       -19.300       -20.746       -21.891       -22.571       -22.649       -23.680       -24.036       -24.528       -25.818        42.314
 0.510  3       -18.633       -18.625       -19.358       -20.110       -20.627       -18.222       -18.858       -19.788       -20.096       -20.274       -21.226       -21.834       -22.275       -22.307       -22.792       -22.960       -23.140       -24.144        42.314
 0.520  1       -15.155       -15.586       -17.738       -19.259       -20.315       -13.008       -16.468       -18.659       -19.631       -20.170       -21.660       -22.655       -23.198       -23.268       -23.936       -24.005       -24.228       -24.209        42.365
 0.520  2       -17.198       -17.185       -17.777       -18.720       -19.448       -16.728       -17.388       -18.307       -18.829       -19.288       -20.740       -21.892       -22.568       -22.645       -23.697       -24.026       -24.548       -25.725        42.365
 0.520  3       -18.627       -18.618       -19.338       -20.105       -20.627       -18.215       -18.853       -19.781       -20.096       -20.271       -21.231       -21.844       -22.279       -22.314       -22.811       -22.963       -23.165       -24.060        42.365
 0.530  1       -15.074       -15.515       -17.696       -19.229       -20.305       -12.997       -16.414       -18.615       -19.619       -20.162       -21.653       -22.659       -23.197       -23.266       -23.959       -24.017       -24.248       -24.234        42.415
 0.530  2       -17.193       -17.180       -17.759       -18.705       -19.443       -16.716       -17.384       -18.286       -18.825       -19.277       -20.735       -21.894       -22.566       -22.640       -23.715       -24.017       -24.568       -25.639        42.415
 0.530  3       -18.620       -18.612       -19.318       -20.101       -20.628       -18.209       -18.847       -19.772       -20.097       -20.268       -21.237       -21.854       -22.285       -22.320       -22.830       -22.966       -23.189       -23.984        42.415
 0.540  1       -14.991       -15.442       -17.655       -19.199       -20.294       -12.987       -16.358       -18.571       -19.606       -20.154       -21.646       -22.663       -23.197       -23.266       -23.982       -24.030       -24.266       -24.258        42.464
 0.540  2       -17.187       -17.176       -17.742       -18.690       -19.436       -16.704       -17.381       -18.264       -18.821       -19.265       -20.728       -21.895       -22.565       -22.637       -23.732       -24.008       -24.584       -25.566        42.464
 0.540  3       -18.613       -18.605       -19.299       -20.096       -20.628       -18.204       -18.842       -19.762       -20.098       -20.265       -21.241       -21.864       -22.291       -22.326       -22.848       -22.970       -23.209       -23.921        42.464
 0.550  1       -14.903       -15.369       -17.614       -19.169       -20.282       -12.979       -16.302       -18.527       -19.594       -20.145       -21.640       -22.665       -23.198       -23.266       -24.005       -24.042       -24.284       -24.281        42.512
 0.550  2       -17.181       -17.170       -17.726       -18.674       -19.429       -16.692       -17.378       -18.243       -18.818       -19.253       -20.722       -21.895       -22.564       -22.635       -23.749       -24.005       -24.598       -25.511        42.512
 0.550  3       -18.606       -18.598       -19.280       -20.090       -20.627       -18.199       -18.836       -19.750       -20.098       -20.262       -21.246       -21.873       -22.296       -22.332       -22.867       -22.978       -23.226       -23.875        42.512
 0.560  1       -14.829       -15.295       -17.573       -19.138       -20.271       -12.972       -16.244       -18.483       -19.582       -20.135       -21.635       -22.667       -23.200       -23.265       -24.028       -24.052       -24.301       -24.303        42.559
 0.560  2       -17.175       -17.165       -17.710       -18.657       -19.423       -16.682       -17.375       -18.221       -18.814       -19.241       -20.717       -21.895       -22.565       -22.632       -23.767       -24.006       -24.612       -25.471        42.559
 0.560  3       -18.599       -18.591       -19.262       -20.083       -20.627       -18.194       -18.831       -19.737       -20.099       -20.259       -21.251       -21.882       -22.302       -22.338       -22.885       -22.990       -23.243       -23.845        42.559
 0.570  1       -14.751       -15.220       -17.533       -19.106       -20.262       -12.966       -16.184       -18.440       -19.569       -20.125       -21.633       -22.668       -23.203       -23.264       -24.050       -24.063       -24.318       -24.326        42.606
 0.570  2       -17.168       -17.159       -17.696       -18.640       -19.418       -16.671       -17.371       -18.200       -18.811       -19.229       -20.714       -21.895       -22.566       -22.629       -23.785       -24.008       -24.625       -25.441        42.606
 0.570  3       -18.592       -18.584       -19.245       -20.074       -20.631       -18.190       -18.825       -19.723       -20.100       -20.257       -21.257       -21.891       -22.308       -22.343       -22.904       -23.002       -23.260       -23.822        42.606
 0.580  1       -14.672       -15.145       -17.492       -19.075       -20.252       -12.961       -16.124       -18.397       -19.556       -20.113       -21.630       -22.669       -23.206       -23.264       -24.071       -24.074       -24.334       -24.349        42.651
 0.580  2       -17.162       -17.153       -17.683       -18.623       -19.413       -16.661       -17.368       -18.178       -18.807       -19.217       -20.710       -21.894       -22.567       -22.628       -23.802       -24.010       -24.636       -25.415        42.651
 0.580  3       -18.584       -18.577       -19.229       -20.064       -20.632       -18.187       -18.820       -19.708       -20.100       -20.255       -21.262       -21.900       -22.314       -22.349       -22.922       -23.013       -23.276       -23.805        42.651
 0.590  1       -14.584       -15.069       -17.452       -19.043       -20.240       -12.956       -16.062       -18.353       -19.542       -20.102       -21.627       -22.670       -23.209       -23.265       -24.092       -24.084       -24.350       -24.371        42.696
 0.590  2       -17.154       -17.146       -17.671       -18.607       -19.407       -16.652       -17.365       -18.156       -18.802       -19.205       -20.706       -21.893       -22.568       -22.627       -23.819       -24.012       -24.647       -25.395        42.696
 0.590  3       -18.576       -18.569       -19.213       -20.053       -20.631       -18.184       -18.814       -19.693       -20.100       -20.254       -21.268       -21.908       -22.321       -22.355       -22.940       -23.025       -23.291       -23.793        42.696
 0.600  1       -14.505       -14.993       -17.411       -19.010       -20.228       -12.950       -15.998       -18.308       -19.528       -20.089       -21.623       -22.669       -23.213       -23.266       -24.113       -24.095       -24.366       -24.392        42.740
 0.600  2       -17.146       -17.140       -17.659       -18.589       -19.402       -16.643       -17.362       -18.133       -18.797       -19.194       -20.703       -21.891       -22.569       -22.626       -23.836       -24.015       -24.658       -25.380        42.740
 0.600  3       -18.569       -18.561       -19.198       -20.041       -20.630       -18.181       -18.809       -19.677       -20.098       -20.254       -21.274       -21.916       -22.326       -22.361       -22.958       -23.036       -23.306       -23.785        42.740
 0.610  1       -14.427       -14.917       -17.370       -18.978       -20.217       -12.945       -15.932       -18.263       -19.513       -20.076       -21.618       -22.669       -23.217       -23.266       -24.133       -24.107       -24.381       -24.413        42.784
 0.610  2       -17.138       -17.132       -17.649       -18.572       -19.396       -16.634       -17.359       -18.110       -18.791       -19.182       -20.700       -21.889       -22.571       -22.626       -23.853       -24.019       -24.669       -25.367        42.784
 0.610  3       -18.561       -18.554       -19.184       -20.029       -20.630       -18.179       -18.803       -19.660       -20.095       -20.255       -21.280       -21.923       -22.333       -22.366       -22.976       -23.047       -23.322       -23.779        42.784
 0.620  1       -14.347       -14.841       -17.329       -18.945       -20.205       -12.939       -15.864       -18.217       -19.498       -20.063       -21.611       -22.668       -23.221       -23.268       -24.152       -24.117       -24.395       -24.434        42.827
 0.620  2       -17.130       -17.125       -17.640       -18.554       -19.391       -16.626       -17.355       -18.087       -18.786       -19.172       -20.697       -21.886       -22.573       -22.625       -23.869       -24.023       -24.679       -25.356        42.827
 0.620  3       -18.554       -18.546       -19.171       -20.017       -20.630       -18.177       -18.798       -19.642       -20.091       -20.258       -21.286       -21.931       -22.339       -22.372       -22.994       -23.058       -23.337       -23.775        42.827
 0.630  1       -14.266       -14.765       -17.287       -18.911       -20.192       -12.932       -15.794       -18.170       -19.482       -20.050       -21.603       -22.667       -23.226       -23.270       -24.171       -24.128       -24.409       -24.456        42.869
 0.630  2       -17.122       -17.117       -17.632       -18.537       -19.386       -16.618       -17.351       -18.064       -18.780       -19.161       -20.695       -21.883       -22.575       -22.626       -23.884       -24.027       -24.689       -25.345        42.869
 0.630  3       -18.546       -18.538       -19.159       -20.004       -20.630       -18.175       -18.792       -19.624       -20.087       -20.263       -21.292       -21.938       -22.346       -22.378       -23.011       -23.069       -23.353       -23.772        42.869
 0.640  1       -14.176       -14.689       -17.244       -18.878       -20.179       -12.925       -15.721       -18.121       -19.464       -20.037       -21.597       -22.665       -23.231       -23.273       -24.189       -24.139       -24.423       -24.476        42.911
 0.640  2       -17.113       -17.109       -17.624       -18.520       -19.380       -16.611       -17.348       -18.040       -18.773       -19.152       -20.694       -21.879       -22.577       -22.627       -23.900       -24.032       -24.699       -25.336        42.911
 0.640  3       -18.538       -18.530       -19.147       -19.992       -20.630       -18.174       -18.787       -19.605       -20.082       -20.269       -21.299       -21.945       -22.352       -22.384       -23.029       -23.080       -23.369       -23.769        42.911
 0.650  1       -14.105       -14.613       -17.201       -18.844       -20.165       -12.917       -15.646       -18.071       -19.446       -20.024       -21.591       -22.664       -23.236       -23.276       -24.208       -24.151       -24.436       -24.496        42.952
 0.650  2       -17.103       -17.101       -17.617       -18.503       -19.374       -16.604       -17.344       -18.016       -18.767       -19.143       -20.693       -21.874       -22.580       -22.628       -23.916       -24.038       -24.708       -25.327        42.952
 0.650  3       -18.530       -18.522       -19.136       -19.979       -20.629       -18.173       -18.781       -19.586       -20.075       -20.276       -21.306       -21.952       -22.359       -22.390       -23.046       -23.090       -23.384       -23.767        42.952
 0.660  1       -14.034       -14.538       -17.158       -18.810       -20.152       -12.908       -15.569       -18.019       -19.427       -20.012       -21.586       -22.661       -23.241       -23.280       -24.226       -24.164       -24.449       -24.516        42.992
 0.660  2       -17.094       -17.092       -17.611       -18.485       -19.369       -16.598       -17.340       -17.992       -18.760       -19.134       -20.692       -21.869       -22.582       -22.629       -23.931       -24.044       -24.716       -25.320        42.992
 0.660  3       -18.522       -18.514       -19.126       -19.966       -20.629       -18.172       -18.775       -19.566       -20.068       -20.285       -21.312       -21.958       -22.365       -22.397       -23.063       -23.101       -23.399       -23.766        42.992
 0.670  1       -13.962       -14.464       -17.114       -18.776       -20.138       -12.898       -15.491       -17.966       -19.407       -20.000       -21.581       -22.659       -23.245       -23.283       -24.243       -24.176       -24.462       -24.536        43.032
 0.670  2       -17.084       -17.083       -17.606       -18.468       -19.363       -16.591       -17.335       -17.968       -18.753       -19.127       -20.690       -21.863       -22.583       -22.631       -23.945       -24.050       -24.725       -25.313        43.032
 0.670  3       -18.514       -18.506       -19.117       -19.952       -20.629       -18.172       -18.769       -19.547       -20.061       -20.294       -21.319       -21.964       -22.371       -22.403       -23.079       -23.111       -23.414       -23.765        43.032
 0.680  1       -13.887       -14.390       -17.069       -18.741       -20.122       -12.887       -15.413       -17.913       -19.387       -19.988       -21.575       -22.656       -23.250       -23.288       -24.260       -24.189       -24.475       -24.556        43.071
 0.680  2       -17.074       -17.074       -17.601       -18.451       -19.356       -16.585       -17.331       -17.944       -18.746       -19.120       -20.688       -21.857       -22.585       -22.632       -23.959       -24.056       -24.733       -25.306        43.071
 0.680  3       -18.506       -18.498       -19.108       -19.939       -20.629       -18.172       -18.763       -19.527       -20.055       -20.302       -21.325       -21.969       -22.378       -22.409       -23.095       -23.122       -23.430       -23.765        43.071
 0.690  1       -13.812       -14.318       -17.023       -18.706       -20.106       -12.876       -15.336       -17.864       -19.366       -19.977       -21.571       -22.653       -23.255       -23.292       -24.277       -24.201       -24.487       -24.576        43.110
 0.690  2       -17.064       -17.065       -17.597       -18.434       -19.350       -16.579       -17.326       -17.922       -18.738       -19.113       -20.688       -21.851       -22.588       -22.634       -23.973       -24.064       -24.742       -25.301        43.110
 0.690  3       -18.498       -18.490       -19.100       -19.926       -20.629       -18.172       -18.757       -19.507       -20.051       -20.311       -21.332       -21.975       -22.384       -22.416       -23.111       -23.132       -23.446       -23.766        43.110
 0.700  1       -13.754       -14.248       -16.976       -18.671       -20.091       -12.863       -15.259       -17.819       -19.345       -19.967       -21.567       -22.650       -23.260       -23.296       -24.294       -24.214       -24.499       -24.595        43.148
 0.700  2       -17.053       -17.056       -17.594       -18.417       -19.345       -16.574       -17.321       -17.901       -18.730       -19.107       -20.688       -21.844       -22.590       -22.636       -23.986       -24.072       -24.750       -25.297        43.148
 0.700  3       -18.490       -18.482       -19.092       -19.913       -20.630       -18.172       -18.751       -19.489       -20.048       -20.318       -21.339       -21.980       -22.391       -22.422       -23.127       -23.144       -23.462       -23.767        43.148
 0.710  1       -13.695       -14.178       -16.928       -18.638       -20.077       -12.850       -15.184       -17.780       -19.323       -19.957       -21.561       -22.646       -23.266       -23.301       -24.309       -24.228       -24.512       -24.614        43.186
 0.710  2       -17.043       -17.046       -17.591       -18.400       -19.340       -16.568       -17.316       -17.881       -18.721       -19.101       -20.686       -21.837       -22.592       -22.638       -23.999       -24.080       -24.759       -25.294        43.186
 0.710  3       -18.483       -18.475       -19.085       -19.900       -20.631       -18.173       -18.744       -19.470       -20.047       -20.323       -21.345       -21.984       -22.398       -22.429       -23.141       -23.155       -23.478       -23.770        43.186
 0.720  1       -13.638       -14.111       -16.880       -18.603       -20.062       -12.836       -15.111       -17.746       -19.299       -19.947       -21.555       -22.642       -23.271       -23.305       -24.323       -24.241       -24.524       -24.633        43.223
 0.720  2       -17.033       -17.036       -17.588       -18.384       -19.336       -16.563       -17.311       -17.863       -18.712       -19.096       -20.685       -21.829       -22.594       -22.639       -24.010       -24.089       -24.766       -25.292        43.223
 0.720  3       -18.475       -18.467       -19.079       -19.886       -20.632       -18.173       -18.738       -19.452       -20.045       -20.328       -21.352       -21.989       -22.405       -22.435       -23.154       -23.167       -23.494       -23.772        43.223
 0.730  1       -13.576       -14.045       -16.830       -18.568       -20.045       -12.822       -15.039       -17.715       -19.273       -19.938       -21.551       -22.637       -23.275       -23.310       -24.337       -24.255       -24.535       -24.652        43.260
 0.730  2       -17.021       -17.026       -17.586       -18.367       -19.330       -16.558       -17.305       -17.846       -18.702       -19.091       -20.686       -21.821       -22.596       -22.641       -24.021       -24.097       -24.773       -25.290        43.260
 0.730  3       -18.468       -18.459       -19.072       -19.873       -20.632       -18.174       -18.732       -19.435       -20.044       -20.331       -21.360       -21.993       -22.411       -22.441       -23.167       -23.178       -23.509       -23.775        43.260
 0.740  1       -13.519       -13.982       -16.780       -18.533       -20.028       -12.807       -14.967       -17.686       -19.245       -19.929       -21.545       -22.632       -23.280       -23.315       -24.350       -24.270       -24.547       -24.670        43.296
 0.740  2       -17.010       -17.016       -17.584       -18.351       -19.323       -16.553       -17.299       -17.830       -18.691       -19.087       -20.684       -21.812       -22.598       -22.644       -24.031       -24.108       -24.780       -25.289        43.296
 0.740  3       -18.460       -18.451       -19.067       -19.860       -20.631       -18.175       -18.725       -19.417       -20.042       -20.333       -21.366       -21.996       -22.417       -22.447       -23.181       -23.191       -23.525       -23.779        43.296
 0.750  1       -13.475       -13.921       -16.729       -18.499       -20.011       -12.791       -14.896       -17.658       -19.216       -19.920       -21.539       -22.627       -23.285       -23.321       -24.365       -24.286       -24.559       -24.688        43.332
 0.750  2       -17.000       -17.006       -17.583       -18.335       -19.317       -16.548       -17.293       -17.815       -18.679       -19.083       -20.682       -21.803       -22.600       -22.646       -24.042       -24.119       -24.787       -25.289        43.332
 0.750  3       -18.453       -18.444       -19.061       -19.847       -20.630       -18.176       -18.718       -19.400       -20.039       -20.333       -21.372       -21.999       -22.424       -22.454       -23.195       -23.205       -23.540       -23.783        43.332
 0.760  1       -13.430       -13.862       -16.677       -18.465       -19.998       -12.775       -14.825       -17.632       -19.185       -19.911       -21.533       -22.621       -23.290       -23.326       -24.378       -24.303       -24.571       -24.706        43.367
 0.760  2       -16.989       -16.996       -17.581       -18.320       -19.313       -16.544       -17.287       -17.801       -18.666       -19.079       -20.680       -21.795       -22.602       -22.648       -24.053       -24.131       -24.794       -25.290        43.367
 0.760  3       -18.446       -18.437       -19.056       -19.834       -20.631       -18.177       -18.712       -19.384       -20.037       -20.333       -21.378       -22.003       -22.431       -22.460       -23.208       -23.219       -23.556       -23.789        43.367
 0.770  1       -13.388       -13.805       -16.625       -18.430       -19.984       -12.759       -14.754       -17.606       -19.152       -19.902       -21.526       -22.615       -23.295       -23.330       -24.392       -24.319       -24.583       -24.725        43.402
 0.770  2       -16.978       -16.986       -17.580       -18.304       -19.309       -16.539       -17.280       -17.788       -18.652       -19.075       -20.679       -21.786       -22.604       -22.649       -24.063       -24.143       -24.799       -25.291        43.402
 0.770  3       -18.440       -18.429       -19.051       -19.820       -20.631       -18.178       -18.705       -19.367       -20.033       -20.332       -21.384       -22.006       -22.438       -22.466       -23.221       -23.233       -23.570       -23.794        43.402
 0.780  1       -13.344       -13.751       -16.572       -18.395       -19.966       -12.743       -14.684       -17.579       -19.117       -19.894       -21.520       -22.609       -23.300       -23.335       -24.405       -24.336       -24.594       -24.743        43.436
 0.780  2       -16.967       -16.976       -17.579       -18.289       -19.302       -16.534       -17.273       -17.777       -18.637       -19.072       -20.677       -21.776       -22.605       -22.651       -24.073       -24.155       -24.804       -25.293        43.436
 0.780  3       -18.433       -18.422       -19.047       -19.807       -20.629       -18.179       -18.698       -19.351       -20.030       -20.330       -21.391       -22.009       -22.444       -22.473       -23.234       -23.246       -23.585       -23.800        43.436
 0.790  1       -13.303       -13.699       -16.518       -18.360       -19.949       -12.726       -14.614       -17.550       -19.080       -19.885       -21.512       -22.603       -23.305       -23.341       -24.418       -24.352       -24.605       -24.760        43.470
 0.790  2       -16.955       -16.966       -17.578       -18.274       -19.295       -16.530       -17.266       -17.766       -18.621       -19.069       -20.675       -21.767       -22.607       -22.654       -24.082       -24.167       -24.810       -25.296        43.470
 0.790  3       -18.426       -18.415       -19.043       -19.795       -20.626       -18.180       -18.692       -19.333       -20.025       -20.328       -21.396       -22.011       -22.451       -22.479       -23.247       -23.260       -23.599       -23.807        43.470
 0.800  1       -13.276       -13.650       -16.463       -18.324       -19.932       -12.710       -14.543       -17.519       -19.043       -19.876       -21.504       -22.598       -23.311       -23.345       -24.433       -24.369       -24.617       -24.778        43.504
 0.800  2       -16.945       -16.956       -17.577       -18.259       -19.289       -16.525       -17.258       -17.755       -18.605       -19.066       -20.672       -21.757       -22.610       -22.656       -24.092       -24.180       -24.815       -25.300        43.504
 0.800  3       -18.420       -18.409       -19.039       -19.782       -20.624       -18.181       -18.685       -19.314       -20.020       -20.326       -21.401       -22.014       -22.458       -22.486       -23.261       -23.275       -23.613       -23.814        43.504
 0.810  1       -13.251       -13.602       -16.408       -18.290       -19.914       -12.694       -14.473       -17.485       -19.004       -19.866       -21.497       -22.593       -23.316       -23.350       -24.447       -24.387       -24.628       -24.795        43.537
 0.810  2       -16.935       -16.946       -17.576       -18.245       -19.282       -16.520       -17.251       -17.746       -18.589       -19.063       -20.670       -21.747       -22.612       -22.657       -24.102       -24.193       -24.819       -25.304        43.537
 0.810  3       -18.415       -18.402       -19.034       -19.769       -20.620       -18.182       -18.678       -19.295       -20.015       -20.324       -21.407       -22.016       -22.465       -22.492       -23.274       -23.289       -23.626       -23.822        43.537
 0.820  1       -13.226       -13.557       -16.352       -18.254       -19.894       -12.677       -14.403       -17.448       -18.965       -19.857       -21.487       -22.588       -23.321       -23.356       -24.460       -24.404       -24.639       -24.813        43.570
 0.820  2       -16.924       -16.936       -17.576       -18.232       -19.273       -16.516       -17.243       -17.738       -18.571       -19.060       -20.665       -21.738       -22.613       -22.660       -24.111       -24.206       -24.821       -25.310        43.570
 0.820  3       -18.409       -18.396       -19.030       -19.756       -20.615       -18.183       -18.671       -19.275       -20.009       -20.321       -21.411       -22.018       -22.472       -22.499       -23.287       -23.304       -23.638       -23.831        43.570
 0.830  1       -13.202       -13.515       -16.295       -18.219       -19.875       -12.661       -14.334       -17.410       -18.925       -19.848       -21.479       -22.584       -23.327       -23.360       -24.474       -24.422       -24.650       -24.830        43.602
 0.830  2       -16.914       -16.926       -17.575       -18.219       -19.266       -16.512       -17.235       -17.730       -18.553       -19.057       -20.662       -21.728       -22.616       -22.661       -24.120       -24.219       -24.823       -25.316        43.602
 0.830  3       -18.404       -18.390       -19.026       -19.744       -20.612       -18.185       -18.664       -19.256       -20.004       -20.319       -21.417       -22.021       -22.479       -22.505       -23.300       -23.319       -23.649       -23.841        43.602
 0.840  1       -13.178       -13.475       -16.237       -18.182       -19.851       -12.646       -14.267       -17.371       -18.886       -19.838       -21.470       -22.580       -23.331       -23.366       -24.488       -24.439       -24.661       -24.847        43.634
 0.840  2       -16.903       -16.916       -17.574       -18.206       -19.255       -16.507       -17.227       -17.724       -18.535       -19.054       -20.658       -21.718       -22.617       -22.664       -24.129       -24.233       -24.824       -25.323        43.634
 0.840  3       -18.398       -18.384       -19.022       -19.731       -20.605       -18.185       -18.657       -19.238       -19.999       -20.317       -21.421       -22.023       -22.485       -22.512       -23.313       -23.334       -23.660       -23.852        43.634
 0.850  1       -13.163       -13.437       -16.178       -18.145       -19.828       -12.630       -14.200       -17.332       -18.848       -19.827       -21.464       -22.577       -23.337       -23.371       -24.502       -24.457       -24.672       -24.864        43.666
 0.850  2       -16.894       -16.906       -17.572       -18.194       -19.246       -16.503       -17.219       -17.718       -18.518       -19.050       -20.654       -21.709       -22.620       -22.666       -24.137       -24.246       -24.825       -25.331        43.666
 0.850  3       -18.394       -18.378       -19.018       -19.719       -20.600       -18.186       -18.651       -19.224       -19.994       -20.315       -21.425       -22.025       -22.493       -22.519       -23.326       -23.349       -23.670       -23.863        43.666
 0.860  1       -13.151       -13.402       -16.119       -18.108       -19.803       -12.615       -14.135       -17.294       -18.810       -19.816       -21.460       -22.573       -23.342       -23.375       -24.516       -24.475       -24.682       -24.881        43.697
 0.860  2       -16.885       -16.897       -17.571       -18.182       -19.236       -16.499       -17.210       -17.714       -18.500       -19.046       -20.650       -21.700       -22.622       -22.667       -24.146       -24.260       -24.825       -25.339        43.697
 0.860  3       -18.390       -18.373       -19.013       -19.707       -20.594       -18.187       -18.644       -19.214       -19.989       -20.314       -21.430       -22.028       -22.499       -22.526       -23.340       -23.364       -23.679       -23.875        43.697
 0.870  1       -13.138       -13.368       -16.059       -18.072       -19.776       -12.600       -14.072       -17.256       -18.773       -19.805       -21.455       -22.570       -23.348       -23.381       -24.530       -24.492       -24.693       -24.898        43.728
 0.870  2       -16.875       -16.887       -17.569       -18.170       -19.225       -16.495       -17.201       -17.711       -18.482       -19.042       -20.643       -21.691       -22.624       -22.670       -24.154       -24.273       -24.824       -25.348        43.728
 0.870  3       -18.386       -18.368       -19.009       -19.696       -20.587       -18.188       -18.637       -19.206       -19.984       -20.312       -21.433       -22.030       -22.506       -22.533       -23.353       -23.379       -23.688       -23.887        43.728
 0.880  1       -13.127       -13.337       -15.998       -18.034       -19.749       -12.586       -14.011       -17.218       -18.735       -19.793       -21.452       -22.566       -23.353       -23.386       -24.543       -24.510       -24.703       -24.915        43.759
 0.880  2       -16.866       -16.878       -17.568       -18.159       -19.213       -16.491       -17.192       -17.708       -18.463       -19.038       -20.639       -21.682       -22.626       -22.671       -24.162       -24.287       -24.822       -25.358        43.759
 0.880  3       -18.382       -18.363       -19.004       -19.684       -20.581       -18.189       -18.630       -19.201       -19.977       -20.311       -21.437       -22.033       -22.513       -22.539       -23.366       -23.394       -23.695       -23.901        43.759
 0.890  1       -13.113       -13.308       -15.936       -17.998       -19.720       -12.572       -13.953       -17.180       -18.698       -19.781       -21.447       -22.562       -23.359       -23.391       -24.557       -24.527       -24.713       -24.931        43.789
 0.890  2       -16.857       -16.869       -17.566       -18.149       -19.201       -16.487       -17.183       -17.705       -18.444       -19.033       -20.632       -21.673       -22.628       -22.674       -24.169       -24.300       -24.820       -25.367        43.789
 0.890  3       -18.378       -18.358       -19.000       -19.674       -20.575       -18.189       -18.623       -19.196       -19.969       -20.309       -21.439       -22.036       -22.519       -22.546       -23.379       -23.409       -23.703       -23.915        43.789
 0.900  1       -13.104       -13.281       -15.874       -17.960       -19.690       -12.558       -13.896       -17.141       -18.661       -19.768       -21.444       -22.558       -23.365       -23.396       -24.570       -24.545       -24.723       -24.947        43.819
 0.900  2       -16.848       -16.860       -17.564       -18.138       -19.188       -16.483       -17.174       -17.703       -18.425       -19.028       -20.628       -21.664       -22.630       -22.676       -24.177       -24.314       -24.818       -25.378        43.819
 0.900  3       -18.375       -18.353       -18.995       -19.663       -20.569       -18.190       -18.617       -19.193       -19.959       -20.307       -21.443       -22.038       -22.527       -22.553       -23.391       -23.424       -23.710       -23.929        43.819
 0.910  1       -13.097       -13.256       -15.811       -17.925       -19.662       -12.545       -13.841       -17.102       -18.626       -19.754       -21.437       -22.553       -23.370       -23.402       -24.583       -24.562       -24.733       -24.964        43.849
 0.910  2       -16.840       -16.851       -17.561       -18.129       -19.175       -16.479       -17.165       -17.701       -18.406       -19.023       -20.620       -21.656       -22.633       -22.678       -24.184       -24.327       -24.815       -25.389        43.849
 0.910  3       -18.372       -18.349       -18.990       -19.652       -20.565       -18.190       -18.610       -19.189       -19.948       -20.306       -21.445       -22.041       -22.534       -22.560       -23.404       -23.439       -23.717       -23.944        43.849
 0.920  1       -13.091       -13.233       -15.748       -17.890       -19.637       -12.533       -13.789       -17.062       -18.590       -19.739       -21.432       -22.549       -23.376       -23.407       -24.595       -24.580       -24.743       -24.980        43.878
 0.920  2       -16.832       -16.843       -17.558       -18.120       -19.163       -16.476       -17.156       -17.699       -18.386       -19.017       -20.613       -21.648       -22.635       -22.680       -24.190       -24.341       -24.811       -25.401        43.878
 0.920  3       -18.370       -18.345       -18.985       -19.642       -20.563       -18.191       -18.604       -19.185       -19.935       -20.304       -21.447       -22.043       -22.541       -22.567       -23.417       -23.454       -23.722       -23.960        43.878
 0.930  1       -13.085       -13.211       -15.685       -17.854       -19.609       -12.521       -13.739       -17.021       -18.554       -19.724       -21.426       -22.544       -23.382       -23.412       -24.608       -24.597       -24.752       -24.996        43.907
 0.930  2       -16.825       -16.834       -17.555       -18.112       -19.150       -16.472       -17.146       -17.697       -18.367       -19.012       -20.605       -21.640       -22.637       -22.682       -24.197       -24.355       -24.805       -25.414        43.907
 0.930  3       -18.367       -18.342       -18.980       -19.632       -20.560       -18.191       -18.597       -19.182       -19.921       -20.302       -21.448       -22.046       -22.549       -22.575       -23.430       -23.469       -23.726       -23.977        43.907
 0.940  1       -13.078       -13.191       -15.621       -17.816       -19.577       -12.509       -13.692       -16.980       -18.517       -19.709       -21.419       -22.539       -23.387       -23.418       -24.620       -24.615       -24.761       -25.012        43.936
 0.940  2       -16.817       -16.826       -17.552       -18.103       -19.134       -16.468       -17.137       -17.695       -18.347       -19.006       -20.597       -21.632       -22.638       -22.684       -24.203       -24.368       -24.798       -25.427        43.936
 0.940  3       -18.365       -18.338       -18.974       -19.621       -20.554       -18.191       -18.591       -19.178       -19.905       -20.300       -21.449       -22.049       -22.556       -22.582       -23.442       -23.484       -23.728       -23.995        43.936
 0.950  1       -13.071       -13.172       -15.556       -17.779       -19.547       -12.498       -13.647       -16.938       -18.480       -19.693       -21.417       -22.535       -23.392       -23.422       -24.631       -24.632       -24.770       -25.028        43.964
 0.950  2       -16.808       -16.818       -17.548       -18.095       -19.120       -16.465       -17.128       -17.693       -18.327       -19.000       -20.592       -21.626       -22.641       -22.686       -24.208       -24.382       -24.790       -25.441        43.964
 0.950  3       -18.362       -18.335       -18.969       -19.611       -20.551       -18.191       -18.585       -19.175       -19.890       -20.298       -21.452       -22.052       -22.564       -22.589       -23.454       -23.498       -23.730       -24.014        43.964
 0.960  1       -13.066       -13.154       -15.491       -17.741       -19.515       -12.487       -13.605       -16.895       -18.443       -19.676       -21.410       -22.530       -23.397       -23.428       -24.642       -24.650       -24.779       -25.044        43.992
 0.960  2       -16.802       -16.810       -17.544       -18.087       -19.104       -16.461       -17.118       -17.692       -18.307       -18.993       -20.583       -21.619       -22.643       -22.688       -24.213       -24.395       -24.782       -25.455        43.992
 0.960  3       -18.361       -18.332       -18.963       -19.602       -20.546       -18.191       -18.579       -19.171       -19.873       -20.296       -21.453       -22.055       -22.571       -22.596       -23.466       -23.513       -23.732       -24.032        43.992
 0.970  1       -13.061       -13.138       -15.426       -17.704       -19.485       -12.478       -13.564       -16.851       -18.406       -19.659       -21.406       -22.525       -23.402       -23.433       -24.652       -24.667       -24.788       -25.060        44.020
 0.970  2       -16.795       -16.803       -17.540       -18.080       -19.089       -16.458       -17.109       -17.691       -18.287       -18.987       -20.575       -21.612       -22.645       -22.690       -24.218       -24.409       -24.775       -25.468        44.020
 0.970  3       -18.359       -18.329       -18.957       -19.593       -20.542       -18.191       -18.573       -19.168       -19.857       -20.294       -21.453       -22.058       -22.579       -22.603       -23.477       -23.528       -23.734       -24.050        44.020
 0.980  1       -13.056       -13.122       -15.361       -17.667       -19.456       -12.468       -13.526       -16.807       -18.368       -19.641       -21.400       -22.521       -23.407       -23.437       -24.663       -24.684       -24.796       -25.075        44.048
 0.980  2       -16.789       -16.795       -17.535       -18.074       -19.075       -16.454       -17.099       -17.690       -18.267       -18.981       -20.565       -21.606       -22.647       -22.691       -24.222       -24.423       -24.771       -25.479        44.048
 0.980  3       -18.358       -18.326       -18.951       -19.585       -20.537       -18.191       -18.567       -19.165       -19.840       -20.292       -21.453       -22.061       -22.587       -22.610       -23.489       -23.542       -23.739       -24.065        44.048
 0.990  1       -13.051       -13.107       -15.295       -17.630       -19.423       -12.459       -13.491       -16.761       -18.330       -19.624       -21.394       -22.517       -23.411       -23.441       -24.673       -24.701       -24.805       -25.091        44.075
 0.990  2       -16.782       -16.788       -17.530       -18.068       -19.058       -16.451       -17.090       -17.689       -18.247       -18.974       -20.556       -21.600       -22.648       -22.693       -24.226       -24.436       -24.770       -25.490        44.075
 0.990  3       -18.357       -18.324       -18.945       -19.577       -20.530       -18.191       -18.562       -19.162       -19.822       -20.290       -21.452       -22.064       -22.594       -22.618       -23.500       -23.556       -23.747       -24.080        44.075
 1.000  1       -13.045       -13.093       -15.229       -17.592       -19.390       -12.451       -13.459       -16.715       -18.290       -19.606       -21.388       -22.513       -23.414       -23.446       -24.682       -24.718       -24.814       -25.106        44.102
 1.000  2       -16.775       -16.781       -17.525       -18.061       -19.040       -16.447       -17.081       -17.689       -18.227       -18.968       -20.548       -21.594       -22.649       -22.694       -24.230       -24.449       -24.770       -25.499        44.102
 1.000  3       -18.355       -18.322       -18.939       -19.568       -20.521       -18.190       -18.557       -19.159       -19.805       -20.289       -21.452       -22.067       -22.602       -22.625       -23.511       -23.570       -23.756       -24.094        44.102
 1.010  1       -13.039       -13.079       -15.164       -17.554       -19.359       -12.443       -13.429       -16.667       -18.250       -19.588       -21.384       -22.509       -23.419       -23.450       -24.691       -24.734       -24.823       -25.121        44.128
 1.010  2       -16.769       -16.775       -17.519       -18.056       -19.024       -16.444       -17.071       -17.688       -18.208       -18.961       -20.540       -21.588       -22.651       -22.696       -24.233       -24.462       -24.772       -25.509        44.128
 1.010  3       -18.354       -18.320       -18.932       -19.560       -20.513       -18.190       -18.552       -19.155       -19.788       -20.287       -21.454       -22.070       -22.610       -22.632       -23.522       -23.584       -23.765       -24.107        44.128
 1.020  1       -13.033       -13.066       -15.098       -17.516       -19.326       -12.435       -13.402       -16.617       -18.209       -19.570       -21.377       -22.505       -23.422       -23.454       -24.700       -24.750       -24.832       -25.136        44.155
 1.020  2       -16.763       -16.768       -17.514       -18.050       -19.007       -16.441       -17.062       -17.688       -18.188       -18.954       -20.530       -21.583       -22.653       -22.698       -24.236       -24.475       -24.773       -25.518        44.155
 1.020  3       -18.354       -18.318       -18.926       -19.552       -20.503       -18.189       -18.547       -19.152       -19.770       -20.285       -21.452       -22.074       -22.617       -22.639       -23.534       -23.598       -23.774       -24.119        44.155
 1.030  1       -13.026       -13.054       -15.034       -17.476       -19.291       -12.429       -13.377       -16.567       -18.167       -19.551       -21.372       -22.501       -23.424       -23.457       -24.708       -24.766       -24.841       -25.151        44.181
 1.030  2       -16.758       -16.762       -17.507       -18.045       -18.990       -16.438       -17.053       -17.688       -18.169       -18.947       -20.521       -21.578       -22.653       -22.698       -24.238       -24.488       -24.775       -25.526        44.181
 1.030  3       -18.353       -18.317       -18.919       -19.544       -20.490       -18.189       -18.542       -19.149       -19.753       -20.284       -21.451       -22.077       -22.624       -22.647       -23.544       -23.612       -23.783       -24.132        44.181
 1.040  1       -13.019       -13.042       -14.969       -17.436       -19.258       -12.422       -13.355       -16.515       -18.124       -19.532       -21.367       -22.498       -23.427       -23.460       -24.716       -24.781       -24.850       -25.166        44.207
 1.040  2       -16.752       -16.756       -17.501       -18.040       -18.974       -16.435       -17.044       -17.687       -18.150       -18.940       -20.512       -21.574       -22.653       -22.699       -24.240       -24.501       -24.777       -25.535        44.207
 1.040  3       -18.353       -18.315       -18.913       -19.536       -20.479       -18.188       -18.537       -19.146       -19.735       -20.282       -21.450       -22.081       -22.632       -22.654       -23.555       -23.626       -23.792       -24.145        44.207
 1.050  1       -13.012       -13.030       -14.905       -17.398       -19.225       -12.416       -13.335       -16.462       -18.082       -19.513       -21.361       -22.494       -23.429       -23.462       -24.724       -24.797       -24.859       -25.181        44.233
 1.050  2       -16.747       -16.750       -17.494       -18.036       -18.958       -16.433       -17.036       -17.687       -18.131       -18.932       -20.502       -21.570       -22.654       -22.699       -24.242       -24.514       -24.780       -25.544        44.233
 1.050  3       -18.353       -18.314       -18.906       -19.528       -20.468       -18.187       -18.533       -19.143       -19.718       -20.280       -21.449       -22.084       -22.640       -22.660       -23.565       -23.639       -23.801       -24.158        44.233
 1.060  1       -13.004       -13.019       -14.841       -17.360       -19.192       -12.410       -13.317       -16.407       -18.043       -19.492       -21.356       -22.492       -23.431       -23.465       -24.731       -24.812       -24.869       -25.195        44.258
 1.060  2       -16.741       -16.744       -17.487       -18.032       -18.941       -16.431       -17.027       -17.687       -18.113       -18.924       -20.493       -21.566       -22.654       -22.700       -24.244       -24.526       -24.784       -25.552        44.258
 1.060  3       -18.352       -18.313       -18.899       -19.521       -20.455       -18.186       -18.529       -19.140       -19.701       -20.278       -21.447       -22.088       -22.647       -22.668       -23.575       -23.653       -23.810       -24.171        44.258
 1.070  1       -12.996       -13.008       -14.778       -17.320       -19.158       -12.405       -13.301       -16.350       -18.010       -19.471       -21.349       -22.489       -23.432       -23.467       -24.738       -24.826       -24.879       -25.209        44.283
 1.070  2       -16.736       -16.738       -17.480       -18.027       -18.923       -16.429       -17.019       -17.686       -18.096       -18.915       -20.483       -21.562       -22.654       -22.701       -24.245       -24.538       -24.788       -25.561        44.283
 1.070  3       -18.352       -18.312       -18.892       -19.514       -20.442       -18.185       -18.525       -19.137       -19.684       -20.276       -21.445       -22.092       -22.653       -22.675       -23.585       -23.666       -23.819       -24.184        44.283
 1.080  1       -12.987       -12.997       -14.716       -17.281       -19.125       -12.400       -13.286       -16.292       -17.980       -19.448       -21.343       -22.486       -23.433       -23.469       -24.745       -24.841       -24.889       -25.224        44.308
 1.080  2       -16.732       -16.732       -17.472       -18.023       -18.907       -16.428       -17.010       -17.686       -18.081       -18.906       -20.474       -21.558       -22.654       -22.701       -24.245       -24.551       -24.791       -25.569        44.308
 1.080  3       -18.352       -18.312       -18.885       -19.507       -20.429       -18.185       -18.522       -19.134       -19.668       -20.273       -21.443       -22.096       -22.660       -22.681       -23.595       -23.680       -23.828       -24.196        44.308
 1.090  1       -12.978       -12.986       -14.654       -17.243       -19.096       -12.395       -13.272       -16.232       -17.954       -19.423       -21.338       -22.483       -23.433       -23.470       -24.751       -24.855       -24.899       -25.238        44.333
 1.090  2       -16.728       -16.727       -17.465       -18.020       -18.893       -16.427       -17.002       -17.685       -18.067       -18.896       -20.466       -21.555       -22.653       -22.701       -24.245       -24.562       -24.795       -25.576        44.333
 1.090  3       -18.352       -18.311       -18.878       -19.502       -20.423       -18.184       -18.518       -19.130       -19.653       -20.270       -21.442       -22.100       -22.667       -22.688       -23.604       -23.693       -23.837       -24.208        44.333
 1.100  1       -12.968       -12.976       -14.594       -17.204       -19.065       -12.390       -13.260       -16.170       -17.929       -19.398       -21.332       -22.479       -23.433       -23.470       -24.757       -24.869       -24.910       -25.252        44.358
 1.100  2       -16.723       -16.721       -17.457       -18.016       -18.878       -16.426       -16.994       -17.685       -18.053       -18.886       -20.456       -21.553       -22.652       -22.699       -24.245       -24.574       -24.800       -25.584        44.358
 1.100  3       -18.353       -18.310       -18.871       -19.497       -20.413       -18.183       -18.515       -19.127       -19.638       -20.267       -21.440       -22.104       -22.674       -22.694       -23.614       -23.706       -23.846       -24.220        44.358
 1.110  1       -12.958       -12.965       -14.535       -17.165       -19.033       -12.386       -13.250       -16.107       -17.905       -19.371       -21.326       -22.475       -23.432       -23.471       -24.762       -24.883       -24.920       -25.265        44.382
 1.110  2       -16.719       -16.716       -17.449       -18.013       -18.862       -16.426       -16.987       -17.684       -18.040       -18.874       -20.446       -21.550       -22.650       -22.699       -24.245       -24.586       -24.805       -25.591        44.382
 1.110  3       -18.353       -18.310       -18.864       -19.490       -20.401       -18.182       -18.512       -19.123       -19.623       -20.263       -21.438       -22.109       -22.680       -22.700       -23.622       -23.719       -23.855       -24.232        44.382
 1.120  1       -12.948       -12.955       -14.476       -17.125       -18.999       -12.382       -13.240       -16.044       -17.882       -19.343       -21.321       -22.471       -23.432       -23.472       -24.767       -24.896       -24.931       -25.279        44.406
 1.120  2       -16.714       -16.711       -17.440       -18.010       -18.846       -16.426       -16.979       -17.683       -18.027       -18.862       -20.438       -21.548       -22.649       -22.698       -24.245       -24.597       -24.810       -25.598        44.406
 1.120  3       -18.353       -18.310       -18.857       -19.484       -20.388       -18.181       -18.509       -19.120       -19.608       -20.259       -21.436       -22.113       -22.686       -22.706       -23.631       -23.732       -23.864       -24.244        44.406
 1.130  1       -12.937       -12.944       -14.419       -17.085       -18.966       -12.379       -13.231       -15.980       -17.860       -19.313       -21.315       -22.466       -23.431       -23.472       -24.772       -24.909       -24.941       -25.292        44.430
 1.130  2       -16.710       -16.706       -17.432       -18.006       -18.830       -16.427       -16.972       -17.681       -18.016       -18.850       -20.428       -21.546       -22.647       -22.698       -24.244       -24.607       -24.815       -25.605        44.430
 1.130  3       -18.353       -18.310       -18.850       -19.478       -20.374       -18.180       -18.507       -19.116       -19.595       -20.255       -21.433       -22.118       -22.692       -22.713       -23.640       -23.744       -23.873       -24.256        44.430
 1.140  1       -12.926       -12.934       -14.363       -17.044       -18.934       -12.375       -13.222       -15.917       -17.839       -19.283       -21.310       -22.461       -23.429       -23.473       -24.776       -24.922       -24.952       -25.305        44.454
 1.140  2       -16.707       -16.701       -17.423       -18.003       -18.814       -16.428       -16.965       -17.680       -18.005       -18.837       -20.419       -21.544       -22.644       -22.697       -24.243       -24.618       -24.821       -25.612        44.454
 1.140  3       -18.353       -18.309       -18.843       -19.472       -20.361       -18.179       -18.504       -19.112       -19.581       -20.250       -21.432       -22.122       -22.698       -22.718       -23.648       -23.757       -23.882       -24.268        44.454
 1.150  1       -12.914       -12.923       -14.308       -17.003       -18.903       -12.372       -13.214       -15.856       -17.819       -19.251       -21.304       -22.456       -23.427       -23.472       -24.779       -24.935       -24.963       -25.318        44.477
 1.150  2       -16.703       -16.696       -17.415       -17.999       -18.798       -16.430       -16.958       -17.678       -17.996       -18.823       -20.411       -21.542       -22.641       -22.695       -24.241       -24.628       -24.827       -25.619        44.477
 1.150  3       -18.354       -18.309       -18.836       -19.466       -20.348       -18.178       -18.502       -19.108       -19.568       -20.245       -21.431       -22.127       -22.703       -22.724       -23.656       -23.769       -23.891       -24.279        44.477
 1.160  1       -12.903       -12.913       -14.255       -16.962       -18.871       -12.369       -13.207       -15.795       -17.799       -19.219       -21.297       -22.452       -23.425       -23.472       -24.782       -24.948       -24.974       -25.331        44.500
 1.160  2       -16.700       -16.691       -17.406       -17.996       -18.782       -16.432       -16.951       -17.676       -17.986       -18.809       -20.401       -21.541       -22.636       -22.692       -24.239       -24.639       -24.833       -25.625        44.500
 1.160  3       -18.355       -18.309       -18.829       -19.460       -20.334       -18.177       -18.500       -19.104       -19.556       -20.240       -21.430       -22.132       -22.708       -22.730       -23.664       -23.781       -23.901       -24.290        44.500
 1.170  1       -12.891       -12.903       -14.204       -16.921       -18.839       -12.367       -13.201       -15.735       -17.777       -19.186       -21.290       -22.447       -23.422       -23.471       -24.785       -24.961       -24.986       -25.344        44.524
 1.170  2       -16.697       -16.686       -17.397       -17.993       -18.767       -16.435       -16.944       -17.674       -17.977       -18.795       -20.392       -21.539       -22.632       -22.690       -24.237       -24.649       -24.840       -25.632        44.524
 1.170  3       -18.355       -18.309       -18.822       -19.454       -20.320       -18.176       -18.498       -19.100       -19.542       -20.235       -21.428       -22.136       -22.713       -22.735       -23.671       -23.793       -23.910       -24.302        44.524
 1.180  1       -12.879       -12.892       -14.154       -16.880       -18.805       -12.364       -13.194       -15.676       -17.754       -19.153       -21.284       -22.443       -23.420       -23.471       -24.787       -24.973       -24.998       -25.356        44.546
 1.180  2       -16.693       -16.681       -17.388       -17.990       -18.751       -16.437       -16.938       -17.672       -17.968       -18.780       -20.384       -21.538       -22.628       -22.688       -24.235       -24.659       -24.847       -25.638        44.546
 1.180  3       -18.355       -18.310       -18.816       -19.448       -20.307       -18.176       -18.497       -19.095       -19.529       -20.229       -21.427       -22.141       -22.718       -22.740       -23.678       -23.805       -23.920       -24.313        44.546
 1.190  1       -12.867       -12.882       -14.107       -16.838       -18.772       -12.362       -13.188       -15.616       -17.729       -19.120       -21.278       -22.439       -23.417       -23.470       -24.790       -24.984       -25.010       -25.368        44.569
 1.190  2       -16.690       -16.676       -17.379       -17.987       -18.736       -16.440       -16.931       -17.670       -17.960       -18.765       -20.376       -21.537       -22.624       -22.685       -24.233       -24.668       -24.855       -25.645        44.569
 1.190  3       -18.356       -18.310       -18.809       -19.443       -20.293       -18.175       -18.495       -19.091       -19.514       -20.224       -21.427       -22.147       -22.722       -22.745       -23.685       -23.815       -23.931       -24.324        44.569
 1.200  1       -12.855       -12.872       -14.061       -16.795       -18.739       -12.360       -13.182       -15.557       -17.701       -19.087       -21.270       -22.436       -23.414       -23.470       -24.791       -24.995       -25.022       -25.380        44.592
 1.200  2       -16.687       -16.671       -17.370       -17.983       -18.721       -16.444       -16.925       -17.667       -17.953       -18.749       -20.368       -21.537       -22.620       -22.683       -24.231       -24.676       -24.862       -25.651        44.592
 1.200  3       -18.356       -18.310       -18.802       -19.437       -20.279       -18.174       -18.494       -19.086       -19.499       -20.219       -21.427       -22.152       -22.727       -22.750       -23.692       -23.826       -23.941       -24.335        44.592
 1.210  1       -12.843       -12.861       -14.018       -16.754       -18.706       -12.358       -13.176       -15.497       -17.671       -19.054       -21.262       -22.432       -23.411       -23.469       -24.792       -25.006       -25.035       -25.392        44.614
 1.210  2       -16.684       -16.667       -17.361       -17.980       -18.706       -16.447       -16.919       -17.664       -17.947       -18.733       -20.361       -21.536       -22.615       -22.680       -24.228       -24.684       -24.870       -25.657        44.614
 1.210  3       -18.357       -18.310       -18.796       -19.432       -20.266       -18.174       -18.493       -19.081       -19.484       -20.214       -21.428       -22.157       -22.730       -22.755       -23.699       -23.837       -23.951       -24.346        44.614
 1.220  1       -12.832       -12.851       -13.977       -16.712       -18.674       -12.356       -13.171       -15.438       -17.640       -19.022       -21.252       -22.428       -23.407       -23.468       -24.793       -25.017       -25.047       -25.404        44.636
 1.220  2       -16.680       -16.662       -17.352       -17.977       -18.692       -16.451       -16.913       -17.660       -17.941       -18.717       -20.354       -21.535       -22.609       -22.676       -24.225       -24.693       -24.879       -25.663        44.636
 1.220  3       -18.358       -18.310       -18.790       -19.426       -20.253       -18.173       -18.491       -19.076       -19.468       -20.209       -21.429       -22.162       -22.734       -22.760       -23.705       -23.847       -23.962       -24.357        44.636
 1.230  1       -12.820       -12.841       -13.938       -16.669       -18.641       -12.354       -13.165       -15.379       -17.607       -18.989       -21.241       -22.425       -23.403       -23.466       -24.793       -25.028       -25.060       -25.415        44.658
 1.230  2       -16.677       -16.658       -17.343       -17.973       -18.678       -16.455       -16.907       -17.657       -17.935       -18.701       -20.345       -21.535       -22.602       -22.672       -24.222       -24.701       -24.888       -25.669        44.658
 1.230  3       -18.358       -18.311       -18.783       -19.421       -20.239       -18.173       -18.490       -19.071       -19.453       -20.203       -21.430       -22.167       -22.737       -22.764       -23.711       -23.858       -23.973       -24.368        44.658
 1.240  1       -12.808       -12.831       -13.901       -16.627       -18.607       -12.353       -13.159       -15.320       -17.574       -18.958       -21.232       -22.421       -23.399       -23.465       -24.793       -25.039       -25.072       -25.427        44.680
 1.240  2       -16.674       -16.654       -17.334       -17.970       -18.663       -16.459       -16.902       -17.653       -17.930       -18.685       -20.338       -21.535       -22.596       -22.668       -24.219       -24.709       -24.896       -25.674        44.680
 1.240  3       -18.358       -18.311       -18.777       -19.416       -20.227       -18.173       -18.490       -19.066       -19.439       -20.197       -21.430       -22.172       -22.741       -22.768       -23.717       -23.869       -23.983       -24.378        44.680
 1.250  1       -12.796       -12.820       -13.866       -16.584       -18.574       -12.352       -13.153       -15.260       -17.542       -18.927       -21.224       -22.418       -23.396       -23.463       -24.793       -25.050       -25.085       -25.438        44.701
 1.250  2       -16.671       -16.650       -17.325       -17.966       -18.649       -16.463       -16.897       -17.648       -17.925       -18.668       -20.332       -21.535       -22.591       -22.664       -24.216       -24.717       -24.905       -25.680        44.701
 1.250  3       -18.359       -18.311       -18.771       -19.410       -20.214       -18.172       -18.489       -19.061       -19.429       -20.191       -21.431       -22.178       -22.744       -22.773       -23.723       -23.879       -23.994       -24.389        44.701
 1.260  1       -12.785       -12.810       -13.833       -16.540       -18.542       -12.351       -13.147       -15.199       -17.510       -18.896       -21.215       -22.415       -23.393       -23.462       -24.793       -25.061       -25.097       -25.449        44.723
 1.260  2       -16.668       -16.645       -17.316       -17.963       -18.637       -16.467       -16.891       -17.644       -17.922       -18.651       -20.325       -21.534       -22.586       -22.660       -24.213       -24.725       -24.914       -25.686        44.723
 1.260  3       -18.359       -18.311       -18.766       -19.405       -20.202       -18.172       -18.488       -19.055       -19.421       -20.183       -21.433       -22.183       -22.747       -22.777       -23.729       -23.889       -24.005       -24.399        44.723
 1.270  1       -12.774       -12.800       -13.803       -16.497       -18.510       -12.350       -13.141       -15.139       -17.478       -18.865       -21.207       -22.411       -23.390       -23.460       -24.793       -25.072       -25.110       -25.460        44.744
 1.270  2       -16.665       -16.642       -17.307       -17.959       -18.624       -16.471       -16.886       -17.639       -17.920       -18.635       -20.318       -21.534       -22.580       -22.655       -24.209       -24.732       -24.924       -25.692        44.744
 1.270  3       -18.359       -18.312       -18.760       -19.400       -20.190       -18.173       -18.488       -19.050       -19.416       -20.174       -21.435       -22.188       -22.750       -22.781       -23.735       -23.900       -24.015       -24.410        44.744
 1.280  1       -12.763       -12.790       -13.774       -16.455       -18.478       -12.350       -13.134       -15.078       -17.447       -18.835       -21.200       -22.408       -23.386       -23.458       -24.792       -25.083       -25.122       -25.471        44.765
 1.280  2       -16.663       -16.638       -17.298       -17.955       -18.612       -16.476       -16.881       -17.634       -17.918       -18.618       -20.312       -21.534       -22.573       -22.650       -24.206       -24.739       -24.933       -25.697        44.765
 1.280  3       -18.360       -18.312       -18.754       -19.394       -20.178       -18.173       -18.487       -19.044       -19.412       -20.164       -21.435       -22.193       -22.753       -22.785       -23.740       -23.910       -24.026       -24.420        44.765
 1.290  1       -12.752       -12.780       -13.748       -16.411       -18.448       -12.349       -13.127       -15.017       -17.414       -18.805       -21.193       -22.404       -23.381       -23.455       -24.790       -25.094       -25.135       -25.482        44.786
 1.290  2       -16.660       -16.634       -17.290       -17.951       -18.601       -16.480       -16.876       -17.629       -17.916       -18.601       -20.306       -21.533       -22.565       -22.644       -24.202       -24.747       -24.942       -25.703        44.786
 1.290  3       -18.360       -18.312       -18.749       -19.389       -20.166       -18.173       -18.487       -19.038       -19.409       -20.153       -21.437       -22.199       -22.755       -22.788       -23.745       -23.921       -24.037       -24.431        44.786
 1.300  1       -12.742       -12.770       -13.723       -16.367       -18.415       -12.349       -13.120       -14.956       -17.381       -18.776       -21.187       -22.400       -23.376       -23.452       -24.789       -25.105       -25.148       -25.493        44.807
 1.300  2       -16.657       -16.631       -17.281       -17.947       -18.589       -16.485       -16.872       -17.624       -17.914       -18.584       -20.301       -21.533       -22.557       -22.638       -24.198       -24.754       -24.952       -25.709        44.807
 1.300  3       -18.361       -18.313       -18.744       -19.384       -20.154       -18.174       -18.487       -19.032       -19.406       -20.141       -21.440       -22.204       -22.757       -22.791       -23.751       -23.931       -24.048       -24.441        44.807
 1.310  1       -12.730       -12.760       -13.700       -16.323       -18.383       -12.350       -13.113       -14.895       -17.348       -18.747       -21.179       -22.395       -23.372       -23.449       -24.787       -25.116       -25.160       -25.503        44.827
 1.310  2       -16.655       -16.628       -17.272       -17.943       -18.577       -16.490       -16.867       -17.618       -17.912       -18.567       -20.296       -21.532       -22.550       -22.633       -24.195       -24.761       -24.961       -25.714        44.827
 1.310  3       -18.361       -18.313       -18.739       -19.378       -20.141       -18.175       -18.487       -19.026       -19.403       -20.129       -21.442       -22.209       -22.759       -22.795       -23.756       -23.941       -24.059       -24.451        44.827
 1.320  1       -12.720       -12.750       -13.678       -16.278       -18.353       -12.350       -13.105       -14.834       -17.314       -18.717       -21.170       -22.390       -23.369       -23.447       -24.786       -25.127       -25.173       -25.513        44.848
 1.320  2       -16.652       -16.624       -17.264       -17.939       -18.566       -16.495       -16.863       -17.612       -17.911       -18.550       -20.289       -21.531       -22.543       -22.628       -24.191       -24.768       -24.971       -25.719        44.848
 1.320  3       -18.361       -18.313       -18.734       -19.373       -20.129       -18.176       -18.487       -19.020       -19.401       -20.116       -21.442       -22.214       -22.761       -22.798       -23.760       -23.952       -24.070       -24.461        44.848
 1.330  1       -12.710       -12.741       -13.658       -16.233       -18.327       -12.351       -13.097       -14.773       -17.281       -18.688       -21.162       -22.385       -23.365       -23.444       -24.785       -25.138       -25.185       -25.523        44.868
 1.330  2       -16.650       -16.621       -17.256       -17.935       -18.556       -16.500       -16.859       -17.606       -17.909       -18.534       -20.283       -21.530       -22.536       -22.622       -24.187       -24.775       -24.980       -25.724        44.868
 1.330  3       -18.361       -18.313       -18.730       -19.368       -20.118       -18.178       -18.487       -19.014       -19.398       -20.102       -21.444       -22.219       -22.763       -22.801       -23.765       -23.962       -24.081       -24.471        44.868
 1.340  1       -12.701       -12.731       -13.640       -16.190       -18.303       -12.352       -13.089       -14.714       -17.247       -18.659       -21.154       -22.380       -23.362       -23.440       -24.783       -25.148       -25.198       -25.533        44.888
 1.340  2       -16.648       -16.618       -17.248       -17.930       -18.548       -16.505       -16.855       -17.599       -17.908       -18.517       -20.279       -21.530       -22.529       -22.616       -24.183       -24.782       -24.990       -25.729        44.888
 1.340  3       -18.361       -18.313       -18.725       -19.362       -20.108       -18.179       -18.487       -19.008       -19.395       -20.088       -21.448       -22.224       -22.765       -22.804       -23.770       -23.973       -24.092       -24.481        44.888
 1.350  1       -12.692       -12.722       -13.623       -16.146       -18.280       -12.353       -13.081       -14.655       -17.212       -18.630       -21.145       -22.374       -23.358       -23.435       -24.782       -25.159       -25.211       -25.543        44.908
 1.350  2       -16.646       -16.615       -17.239       -17.926       -18.541       -16.511       -16.851       -17.593       -17.906       -18.501       -20.273       -21.529       -22.521       -22.610       -24.179       -24.788       -25.000       -25.734        44.908
 1.350  3       -18.361       -18.313       -18.721       -19.357       -20.098       -18.181       -18.487       -19.002       -19.392       -20.073       -21.450       -22.229       -22.767       -22.807       -23.775       -23.983       -24.103       -24.490        44.908
 1.360  1       -12.683       -12.713       -13.607       -16.101       -18.255       -12.355       -13.072       -14.597       -17.176       -18.601       -21.137       -22.367       -23.353       -23.431       -24.780       -25.170       -25.223       -25.553        44.928
 1.360  2       -16.644       -16.613       -17.232       -17.921       -18.533       -16.516       -16.847       -17.586       -17.905       -18.485       -20.269       -21.527       -22.512       -22.603       -24.176       -24.795       -25.010       -25.739        44.928
 1.360  3       -18.362       -18.314       -18.717       -19.352       -20.088       -18.183       -18.487       -18.996       -19.389       -20.058       -21.455       -22.233       -22.768       -22.809       -23.779       -23.993       -24.114       -24.500        44.928
 1.370  1       -12.674       -12.704       -13.593       -16.056       -18.228       -12.357       -13.063       -14.540       -17.140       -18.573       -21.128       -22.361       -23.348       -23.427       -24.779       -25.181       -25.236       -25.562        44.947
 1.370  2       -16.642       -16.610       -17.224       -17.916       -18.525       -16.522       -16.843       -17.579       -17.904       -18.470       -20.264       -21.526       -22.503       -22.597       -24.172       -24.801       -25.020       -25.744        44.947
 1.370  3       -18.362       -18.314       -18.713       -19.346       -20.077       -18.185       -18.487       -18.989       -19.387       -20.043       -21.459       -22.238       -22.769       -22.812       -23.783       -24.004       -24.125       -24.510        44.947
 1.380  1       -12.664       -12.695       -13.579       -16.011       -18.201       -12.358       -13.054       -14.484       -17.103       -18.544       -21.119       -22.354       -23.345       -23.424       -24.777       -25.192       -25.249       -25.572        44.967
 1.380  2       -16.640       -16.607       -17.216       -17.912       -18.517       -16.528       -16.840       -17.572       -17.903       -18.454       -20.259       -21.524       -22.496       -22.591       -24.169       -24.808       -25.030       -25.749        44.967
 1.380  3       -18.361       -18.314       -18.709       -19.341       -20.066       -18.188       -18.487       -18.983       -19.384       -20.028       -21.463       -22.242       -22.771       -22.814       -23.787       -24.014       -24.136       -24.519        44.967
 1.390  1       -12.656       -12.686       -13.566       -15.967       -18.176       -12.361       -13.044       -14.429       -17.066       -18.515       -21.111       -22.348       -23.344       -23.420       -24.776       -25.202       -25.261       -25.581        44.986
 1.390  2       -16.639       -16.605       -17.209       -17.907       -18.512       -16.534       -16.837       -17.565       -17.902       -18.439       -20.255       -21.523       -22.490       -22.585       -24.165       -24.813       -25.040       -25.754        44.986
 1.390  3       -18.361       -18.314       -18.706       -19.336       -20.057       -18.190       -18.487       -18.977       -19.381       -20.013       -21.467       -22.247       -22.774       -22.817       -23.792       -24.024       -24.147       -24.529        44.986
 1.400  1       -12.648       -12.677       -13.555       -15.920       -18.151       -12.363       -13.035       -14.376       -17.029       -18.486       -21.103       -22.342       -23.341       -23.416       -24.775       -25.212       -25.274       -25.590        45.006
 1.400  2       -16.637       -16.602       -17.202       -17.902       -18.506       -16.540       -16.833       -17.557       -17.902       -18.425       -20.251       -21.521       -22.483       -22.578       -24.161       -24.819       -25.050       -25.758        45.006
 1.400  3       -18.361       -18.314       -18.703       -19.330       -20.048       -18.193       -18.488       -18.970       -19.379       -19.997       -21.470       -22.251       -22.775       -22.819       -23.796       -24.034       -24.158       -24.538        45.006
 1.410  1       -12.641       -12.669       -13.544       -15.878       -18.127       -12.366       -13.025       -14.324       -16.991       -18.458       -21.096       -22.335       -23.339       -23.412       -24.774       -25.221       -25.286       -25.598        45.025
 1.410  2       -16.636       -16.600       -17.195       -17.896       -18.501       -16.546       -16.830       -17.550       -17.902       -18.410       -20.248       -21.518       -22.475       -22.571       -24.158       -24.824       -25.060       -25.763        45.025
 1.410  3       -18.361       -18.314       -18.699       -19.325       -20.038       -18.196       -18.488       -18.964       -19.376       -19.982       -21.473       -22.255       -22.777       -22.821       -23.800       -24.044       -24.169       -24.548        45.025
 1.420  1       -12.634       -12.661       -13.533       -15.836       -18.102       -12.369       -13.015       -14.274       -16.952       -18.429       -21.087       -22.329       -23.335       -23.408       -24.773       -25.231       -25.299       -25.607        45.044
 1.420  2       -16.634       -16.597       -17.188       -17.891       -18.495       -16.553       -16.827       -17.542       -17.901       -18.396       -20.243       -21.516       -22.467       -22.564       -24.155       -24.830       -25.070       -25.768        45.044
 1.420  3       -18.361       -18.313       -18.697       -19.320       -20.028       -18.199       -18.488       -18.957       -19.374       -19.967       -21.474       -22.258       -22.778       -22.823       -23.804       -24.054       -24.180       -24.557        45.044
 1.430  1       -12.627       -12.653       -13.523       -15.792       -18.076       -12.372       -13.005       -14.225       -16.913       -18.401       -21.079       -22.324       -23.334       -23.404       -24.772       -25.241       -25.312       -25.616        45.062
 1.430  2       -16.633       -16.595       -17.181       -17.886       -18.491       -16.559       -16.824       -17.534       -17.901       -18.382       -20.239       -21.513       -22.459       -22.557       -24.153       -24.835       -25.080       -25.772        45.062
 1.430  3       -18.361       -18.313       -18.694       -19.315       -20.020       -18.202       -18.489       -18.951       -19.372       -19.952       -21.475       -22.262       -22.781       -22.825       -23.808       -24.064       -24.191       -24.567        45.062
 1.440  1       -12.620       -12.645       -13.514       -15.746       -18.049       -12.375       -12.995       -14.179       -16.872       -18.373       -21.072       -22.318       -23.331       -23.400       -24.772       -25.251       -25.325       -25.624        45.081
 1.440  2       -16.632       -16.592       -17.175       -17.881       -18.487       -16.566       -16.821       -17.526       -17.901       -18.369       -20.236       -21.510       -22.452       -22.550       -24.150       -24.840       -25.090       -25.777        45.081
 1.440  3       -18.361       -18.313       -18.691       -19.309       -20.011       -18.205       -18.489       -18.945       -19.369       -19.938       -21.478       -22.266       -22.782       -22.827       -23.812       -24.074       -24.202       -24.576        45.081
 1.450  1       -12.613       -12.637       -13.505       -15.700       -18.018       -12.378       -12.985       -14.133       -16.831       -18.345       -21.063       -22.314       -23.328       -23.397       -24.771       -25.260       -25.337       -25.632        45.100
 1.450  2       -16.631       -16.590       -17.168       -17.875       -18.481       -16.572       -16.818       -17.517       -17.901       -18.356       -20.231       -21.507       -22.445       -22.544       -24.148       -24.845       -25.100       -25.781        45.100
 1.450  3       -18.361       -18.313       -18.689       -19.304       -20.000       -18.209       -18.489       -18.938       -19.367       -19.923       -21.477       -22.269       -22.784       -22.829       -23.816       -24.084       -24.213       -24.585        45.100
 1.460  1       -12.607       -12.629       -13.497       -15.656       -17.989       -12.381       -12.974       -14.089       -16.789       -18.318       -21.056       -22.310       -23.326       -23.394       -24.771       -25.269       -25.350       -25.640        45.118
 1.460  2       -16.630       -16.587       -17.162       -17.870       -18.478       -16.578       -16.815       -17.509       -17.901       -18.343       -20.228       -21.504       -22.439       -22.537       -24.145       -24.849       -25.110       -25.785        45.118
 1.460  3       -18.361       -18.313       -18.687       -19.299       -19.992       -18.212       -18.490       -18.932       -19.365       -19.910       -21.479       -22.273       -22.786       -22.831       -23.821       -24.093       -24.224       -24.594        45.118
 1.470  1       -12.602       -12.622       -13.488       -15.610       -17.958       -12.385       -12.964       -14.047       -16.747       -18.291       -21.048       -22.307       -23.323       -23.390       -24.770       -25.278       -25.363       -25.648        45.136
 1.470  2       -16.630       -16.585       -17.156       -17.864       -18.476       -16.585       -16.813       -17.501       -17.901       -18.331       -20.225       -21.500       -22.432       -22.530       -24.142       -24.853       -25.120       -25.790        45.136
 1.470  3       -18.361       -18.312       -18.685       -19.293       -19.984       -18.215       -18.490       -18.926       -19.362       -19.896       -21.481       -22.276       -22.788       -22.832       -23.825       -24.102       -24.236       -24.603        45.136
 1.480  1       -12.598       -12.615       -13.480       -15.567       -17.927       -12.388       -12.954       -14.007       -16.703       -18.265       -21.040       -22.304       -23.320       -23.386       -24.770       -25.286       -25.376       -25.656        45.155
 1.480  2       -16.629       -16.582       -17.150       -17.858       -18.472       -16.591       -16.810       -17.492       -17.901       -18.319       -20.221       -21.496       -22.425       -22.523       -24.140       -24.857       -25.131       -25.794        45.155
 1.480  3       -18.360       -18.312       -18.683       -19.288       -19.975       -18.219       -18.490       -18.919       -19.360       -19.884       -21.483       -22.279       -22.790       -22.834       -23.828       -24.111       -24.247       -24.612        45.155
 1.490  1       -12.593       -12.608       -13.472       -15.525       -17.897       -12.392       -12.944       -13.968       -16.659       -18.239       -21.031       -22.301       -23.316       -23.382       -24.769       -25.295       -25.389       -25.663        45.173
 1.490  2       -16.628       -16.580       -17.145       -17.853       -18.470       -16.596       -16.807       -17.484       -17.901       -18.308       -20.218       -21.492       -22.418       -22.516       -24.138       -24.860       -25.141       -25.798        45.173
 1.490  3       -18.360       -18.312       -18.681       -19.283       -19.967       -18.222       -18.491       -18.913       -19.358       -19.871       -21.485       -22.282       -22.792       -22.836       -23.832       -24.121       -24.258       -24.621        45.173
 1.500  1       -12.588       -12.601       -13.465       -15.481       -17.867       -12.396       -12.934       -13.932       -16.613       -18.214       -21.022       -22.298       -23.312       -23.378       -24.769       -25.303       -25.402       -25.671        45.191
 1.500  2       -16.628       -16.578       -17.139       -17.847       -18.468       -16.602       -16.804       -17.475       -17.901       -18.296       -20.215       -21.488       -22.411       -22.509       -24.137       -24.864       -25.151       -25.802        45.191
 1.500  3       -18.360       -18.312       -18.680       -19.278       -19.961       -18.225       -18.491       -18.907       -19.355       -19.859       -21.487       -22.284       -22.794       -22.837       -23.836       -24.130       -24.269       -24.630        45.191


==> table4.dat <==
###############################################################################
#	 Table 4 of Assef et al.(2007). 				      #
#									      #
#	 Format is the same as indicated in table 4 the paper. 		      #
#	 Note magntudes for the SDSS filters are AB, not Luptitudes.	      #
##									      #
#									      #
# 	FORMAT:								      #
#									      #
#     	      Column							      #
#	 	 1	Redshift 				              #
#	 	 2	Template Number (1:E, 2:Sbc, 3:Im, 4:E+A)	      #
#	 	 3	B_W band Magnitude				      #
#	 	 4	B						      #
#	 	 5	V						      #
#	 	 6	R						      #
#	 	 7	I						      #
#	 	 8	u' (sdss u band)				      #
#	 	 9	g'						      #
#		10	r'						      #
#		11	i'						      #
#		12	z'						      #
#		13	J						      #
#		14	H						      #
#		15	K_s						      #
#		16	K						      #
#		17	C1						      #
#		18	C2						      #
#		19	C3						      #
#		20	C4						      #
#		21	Distance Modulus				      #
#									      #
###############################################################################
 0.000  1       -18.285       -18.408       -19.453       -20.107       -20.813       -16.864       -18.871       -19.744       -20.187       -20.575       -21.725       -22.518       -22.730       -22.699       -23.005       -22.805       -22.692       -22.318  -Infinity   
 0.000  2       -18.086       -18.127       -18.779       -19.459       -20.060       -17.148       -18.396       -19.116       -19.463       -19.863       -21.119       -22.090       -22.486       -22.475       -23.365       -23.528       -25.366       -27.169  -Infinity   
 0.000  3       -18.866       -18.855       -19.234       -19.616       -19.994       -18.492       -19.076       -19.348       -19.472       -19.667       -20.613       -21.278       -21.530       -21.501       -22.159       -22.074       -24.277       -26.632  -Infinity   
 0.000  4       -19.677       -19.700       -20.043       -20.425       -20.695       -18.690       -19.867       -20.177       -20.224       -20.286       -21.066       -21.577       -21.787       -21.761       -22.224       -22.351       -23.077       -23.769  -Infinity   
 0.010  1       -18.225       -18.355       -19.434       -20.095       -20.801       -16.822       -18.836       -19.732       -20.176       -20.566       -21.731       -22.524       -22.750       -22.728       -23.028       -22.842       -22.743       -22.341        33.177
 0.010  2       -18.060       -18.105       -18.763       -19.448       -20.050       -17.104       -18.384       -19.100       -19.462       -19.848       -21.120       -22.087       -22.503       -22.498       -23.380       -23.542       -25.335       -27.164        33.177
 0.010  3       -18.859       -18.849       -19.246       -19.617       -19.995       -18.473       -19.077       -19.346       -19.478       -19.666       -20.623       -21.285       -21.555       -21.532       -22.183       -22.088       -24.234       -26.620        33.177
 0.010  4       -19.661       -19.694       -20.039       -20.430       -20.703       -18.622       -19.868       -20.179       -20.236       -20.291       -21.080       -21.587       -21.807       -21.789       -22.250       -22.363       -23.081       -23.780        33.177
 0.020  1       -18.165       -18.300       -19.416       -20.084       -20.791       -16.779       -18.800       -19.721       -20.166       -20.558       -21.737       -22.528       -22.770       -22.755       -23.050       -22.881       -22.792       -22.366        34.698
 0.020  2       -18.033       -18.082       -18.748       -19.437       -20.044       -17.063       -18.371       -19.082       -19.462       -19.833       -21.122       -22.083       -22.520       -22.521       -23.395       -23.556       -25.270       -27.165        34.698
 0.020  3       -18.853       -18.844       -19.257       -19.618       -19.999       -18.454       -19.077       -19.343       -19.485       -19.665       -20.634       -21.291       -21.580       -21.563       -22.205       -22.105       -24.151       -26.612        34.698
 0.020  4       -19.642       -19.684       -20.036       -20.435       -20.713       -18.560       -19.868       -20.181       -20.250       -20.297       -21.095       -21.596       -21.825       -21.815       -22.277       -22.377       -23.084       -23.792        34.698
 0.030  1       -18.103       -18.244       -19.398       -20.073       -20.779       -16.733       -18.764       -19.709       -20.155       -20.549       -21.743       -22.528       -22.787       -22.781       -23.071       -22.919       -22.837       -22.392        35.595
 0.030  2       -18.004       -18.058       -18.734       -19.425       -20.036       -17.024       -18.358       -19.064       -19.461       -19.818       -21.123       -22.077       -22.535       -22.542       -23.410       -23.571       -25.137       -27.176        35.595
 0.030  3       -18.846       -18.839       -19.267       -19.618       -20.002       -18.435       -19.075       -19.340       -19.492       -19.664       -20.644       -21.296       -21.603       -21.592       -22.227       -22.122       -23.991       -26.611        35.595
 0.030  4       -19.621       -19.670       -20.034       -20.439       -20.722       -18.504       -19.866       -20.182       -20.262       -20.303       -21.109       -21.602       -21.842       -21.840       -22.302       -22.392       -23.086       -23.803        35.595
 0.040  1       -18.038       -18.189       -19.381       -20.061       -20.768       -16.682       -18.728       -19.697       -20.146       -20.540       -21.750       -22.528       -22.803       -22.805       -23.091       -22.958       -22.881       -22.420        36.236
 0.040  2       -17.974       -18.031       -18.721       -19.412       -20.032       -16.988       -18.344       -19.046       -19.461       -19.804       -21.127       -22.070       -22.550       -22.562       -23.423       -23.588       -24.943       -27.189        36.236
 0.040  3       -18.838       -18.835       -19.276       -19.618       -20.007       -18.416       -19.072       -19.337       -19.499       -19.664       -20.657       -21.300       -21.625       -21.619       -22.248       -22.143       -23.753       -26.611        36.236
 0.040  4       -19.598       -19.653       -20.032       -20.442       -20.733       -18.457       -19.864       -20.183       -20.274       -20.309       -21.124       -21.608       -21.859       -21.863       -22.326       -22.408       -23.088       -23.814        36.236
 0.050  1       -17.972       -18.132       -19.363       -20.051       -20.760       -16.628       -18.690       -19.686       -20.136       -20.531       -21.756       -22.525       -22.820       -22.829       -23.111       -22.997       -22.923       -22.449        36.736
 0.050  2       -17.942       -18.004       -18.709       -19.400       -20.027       -16.956       -18.329       -19.027       -19.460       -19.791       -21.129       -22.061       -22.565       -22.582       -23.437       -23.605       -24.759       -27.198        36.736
 0.050  3       -18.829       -18.830       -19.283       -19.618       -20.011       -18.399       -19.067       -19.334       -19.506       -19.663       -20.668       -21.304       -21.647       -21.646       -22.268       -22.165       -23.518       -26.608        36.736
 0.050  4       -19.575       -19.632       -20.030       -20.445       -20.744       -18.417       -19.859       -20.182       -20.286       -20.316       -21.138       -21.612       -21.875       -21.886       -22.351       -22.425       -23.088       -23.825        36.736
 0.060  1       -17.905       -18.076       -19.345       -20.039       -20.749       -16.570       -18.651       -19.674       -20.125       -20.522       -21.762       -22.521       -22.836       -22.850       -23.130       -23.036       -22.962       -22.481        37.148
 0.060  2       -17.910       -17.975       -18.697       -19.386       -20.023       -16.927       -18.312       -19.008       -19.459       -19.778       -21.130       -22.051       -22.580       -22.599       -23.451       -23.622       -24.653       -27.198        37.148
 0.060  3       -18.821       -18.824       -19.287       -19.617       -20.015       -18.385       -19.059       -19.331       -19.514       -19.663       -20.678       -21.307       -21.669       -21.670       -22.287       -22.188       -23.377       -26.598        37.148
 0.060  4       -19.549       -19.607       -20.030       -20.447       -20.755       -18.382       -19.853       -20.181       -20.296       -20.323       -21.151       -21.616       -21.892       -21.907       -22.374       -22.443       -23.088       -23.836        37.148
 0.070  1       -17.839       -18.019       -19.327       -20.027       -20.739       -16.512       -18.610       -19.661       -20.113       -20.514       -21.770       -22.517       -22.853       -22.868       -23.149       -23.075       -22.999       -22.514        37.498
 0.070  2       -17.877       -17.945       -18.687       -19.373       -20.020       -16.901       -18.295       -18.989       -19.457       -19.766       -21.135       -22.041       -22.596       -22.615       -23.465       -23.639       -24.582       -27.193        37.498
 0.070  3       -18.812       -18.817       -19.289       -19.616       -20.021       -18.376       -19.049       -19.329       -19.521       -19.664       -20.692       -21.310       -21.691       -21.692       -22.306       -22.212       -23.281       -26.584        37.498
 0.070  4       -19.523       -19.580       -20.030       -20.449       -20.767       -18.348       -19.845       -20.180       -20.306       -20.330       -21.167       -21.621       -21.909       -21.925       -22.398       -22.461       -23.088       -23.847        37.498
 0.080  1       -17.776       -17.962       -19.309       -20.014       -20.730       -16.452       -18.567       -19.647       -20.099       -20.506       -21.776       -22.513       -22.870       -22.886       -23.168       -23.114       -23.035       -22.549        37.803
 0.080  2       -17.844       -17.913       -18.678       -19.358       -20.018       -16.877       -18.277       -18.970       -19.455       -19.755       -21.138       -22.031       -22.611       -22.630       -23.477       -23.656       -24.521       -27.186        37.803
 0.080  3       -18.804       -18.808       -19.290       -19.616       -20.027       -18.370       -19.037       -19.328       -19.527       -19.664       -20.702       -21.313       -21.712       -21.715       -22.323       -22.238       -23.195       -26.568        37.803
 0.080  4       -19.498       -19.551       -20.031       -20.450       -20.779       -18.314       -19.836       -20.177       -20.315       -20.339       -21.180       -21.625       -21.926       -21.943       -22.420       -22.481       -23.087       -23.858        37.803
 0.090  1       -17.712       -17.904       -19.289       -20.001       -20.720       -16.391       -18.522       -19.632       -20.085       -20.499       -21.782       -22.509       -22.888       -22.905       -23.186       -23.152       -23.068       -22.586        38.073
 0.090  2       -17.811       -17.881       -18.669       -19.344       -20.015       -16.856       -18.257       -18.952       -19.451       -19.745       -21.141       -22.021       -22.627       -22.646       -23.488       -23.673       -24.482       -27.178        38.073
 0.090  3       -18.795       -18.798       -19.290       -19.615       -20.033       -18.368       -19.025       -19.329       -19.533       -19.665       -20.713       -21.317       -21.733       -21.736       -22.338       -22.264       -23.140       -26.552        38.073
 0.090  4       -19.471       -19.520       -20.033       -20.451       -20.790       -18.280       -19.825       -20.174       -20.323       -20.348       -21.193       -21.631       -21.945       -21.961       -22.442       -22.501       -23.085       -23.869        38.073
 0.100  1       -17.648       -17.846       -19.269       -19.987       -20.710       -16.328       -18.474       -19.616       -20.071       -20.493       -21.788       -22.506       -22.905       -22.922       -23.205       -23.190       -23.099       -22.624        38.317
 0.100  2       -17.776       -17.847       -18.661       -19.329       -20.013       -16.837       -18.236       -18.935       -19.447       -19.735       -21.144       -22.012       -22.642       -22.660       -23.499       -23.690       -24.455       -27.169        38.317
 0.100  3       -18.786       -18.785       -19.288       -19.616       -20.039       -18.366       -19.013       -19.332       -19.539       -19.667       -20.723       -21.320       -21.753       -21.757       -22.352       -22.291       -23.101       -26.535        38.317
 0.100  4       -19.441       -19.487       -20.036       -20.451       -20.800       -18.245       -19.813       -20.171       -20.331       -20.358       -21.205       -21.637       -21.963       -21.979       -22.463       -22.522       -23.083       -23.880        38.317
 0.110  1       -17.591       -17.788       -19.248       -19.973       -20.700       -16.264       -18.425       -19.599       -20.057       -20.487       -21.793       -22.503       -22.924       -22.941       -23.224       -23.227       -23.129       -22.663        38.538
 0.110  2       -17.742       -17.813       -18.653       -19.315       -20.011       -16.820       -18.215       -18.919       -19.442       -19.727       -21.147       -22.003       -22.658       -22.675       -23.507       -23.707       -24.429       -27.157        38.538
 0.110  3       -18.778       -18.773       -19.286       -19.619       -20.045       -18.364       -19.004       -19.338       -19.545       -19.669       -20.734       -21.324       -21.773       -21.777       -22.364       -22.319       -23.061       -26.515        38.538
 0.110  4       -19.410       -19.453       -20.038       -20.451       -20.810       -18.208       -19.800       -20.167       -20.339       -20.369       -21.218       -21.645       -21.982       -21.997       -22.483       -22.544       -23.081       -23.891        38.538
 0.120  1       -17.532       -17.730       -19.226       -19.959       -20.690       -16.196       -18.374       -19.582       -20.045       -20.481       -21.799       -22.501       -22.945       -22.960       -23.242       -23.264       -23.157       -22.705        38.741
 0.120  2       -17.706       -17.778       -18.645       -19.300       -20.008       -16.805       -18.192       -18.903       -19.435       -19.720       -21.150       -21.994       -22.674       -22.691       -23.512       -23.723       -24.405       -27.142        38.741
 0.120  3       -18.769       -18.761       -19.283       -19.622       -20.051       -18.363       -18.995       -19.345       -19.549       -19.671       -20.745       -21.328       -21.794       -21.798       -22.372       -22.347       -23.027       -26.491        38.741
 0.120  4       -19.376       -19.418       -20.041       -20.450       -20.820       -18.171       -19.785       -20.164       -20.346       -20.379       -21.232       -21.653       -22.002       -22.015       -22.502       -22.565       -23.078       -23.901        38.741
 0.130  1       -17.470       -17.672       -19.202       -19.944       -20.678       -16.126       -18.321       -19.566       -20.034       -20.474       -21.805       -22.500       -22.966       -22.978       -23.261       -23.299       -23.185       -22.746        38.929
 0.130  2       -17.667       -17.742       -18.637       -19.286       -20.005       -16.792       -18.168       -18.889       -19.428       -19.714       -21.154       -21.986       -22.689       -22.705       -23.518       -23.740       -24.383       -27.125        38.929
 0.130  3       -18.759       -18.749       -19.279       -19.628       -20.056       -18.362       -18.988       -19.354       -19.553       -19.674       -20.756       -21.332       -21.812       -21.817       -22.381       -22.377       -22.995       -26.466        38.929
 0.130  4       -19.338       -19.381       -20.044       -20.450       -20.829       -18.132       -19.769       -20.160       -20.354       -20.390       -21.245       -21.661       -22.022       -22.034       -22.520       -22.586       -23.076       -23.912        38.929
 0.140  1       -17.411       -17.615       -19.176       -19.930       -20.668       -16.054       -18.268       -19.551       -20.026       -20.466       -21.807       -22.498       -22.987       -22.998       -23.280       -23.332       -23.212       -22.789        39.104
 0.140  2       -17.628       -17.706       -18.628       -19.272       -20.001       -16.781       -18.143       -18.875       -19.419       -19.708       -21.155       -21.979       -22.703       -22.720       -23.521       -23.759       -24.361       -27.102        39.104
 0.140  3       -18.749       -18.737       -19.275       -19.635       -20.061       -18.361       -18.980       -19.362       -19.557       -19.677       -20.764       -21.336       -21.831       -21.837       -22.387       -22.410       -22.963       -26.434        39.104
 0.140  4       -19.296       -19.343       -20.046       -20.449       -20.838       -18.092       -19.751       -20.157       -20.362       -20.400       -21.256       -21.670       -22.043       -22.053       -22.538       -22.609       -23.074       -23.922        39.104
 0.150  1       -17.348       -17.559       -19.148       -19.917       -20.658       -15.978       -18.213       -19.536       -20.019       -20.457       -21.811       -22.498       -23.011       -23.019       -23.298       -23.365       -23.238       -22.833        39.267
 0.150  2       -17.587       -17.670       -18.620       -19.258       -19.998       -16.772       -18.117       -18.862       -19.409       -19.704       -21.158       -21.973       -22.719       -22.735       -23.520       -23.778       -24.342       -27.074        39.267
 0.150  3       -18.738       -18.725       -19.270       -19.644       -20.067       -18.361       -18.973       -19.369       -19.560       -19.680       -20.773       -21.340       -21.849       -21.855       -22.389       -22.441       -22.936       -26.394        39.267
 0.150  4       -19.250       -19.305       -20.049       -20.448       -20.848       -18.052       -19.731       -20.154       -20.369       -20.410       -21.267       -21.680       -22.066       -22.074       -22.553       -22.630       -23.073       -23.932        39.267
 0.160  1       -17.282       -17.504       -19.119       -19.903       -20.648       -15.899       -18.157       -19.522       -20.010       -20.447       -21.815       -22.497       -23.035       -23.039       -23.316       -23.397       -23.264       -22.877        39.421
 0.160  2       -17.543       -17.633       -18.611       -19.245       -19.995       -16.764       -18.090       -18.850       -19.399       -19.701       -21.161       -21.968       -22.734       -22.749       -23.518       -23.796       -24.327       -27.040        39.421
 0.160  3       -18.727       -18.713       -19.265       -19.652       -20.073       -18.362       -18.965       -19.375       -19.562       -19.684       -20.783       -21.344       -21.867       -21.873       -22.389       -22.473       -22.914       -26.348        39.421
 0.160  4       -19.202       -19.265       -20.051       -20.448       -20.858       -18.012       -19.710       -20.152       -20.376       -20.420       -21.279       -21.690       -22.088       -22.093       -22.568       -22.651       -23.073       -23.942        39.421
 0.170  1       -17.214       -17.449       -19.089       -19.890       -20.637       -15.816       -18.100       -19.507       -20.001       -20.437       -21.817       -22.497       -23.057       -23.060       -23.334       -23.425       -23.291       -22.921        39.566
 0.170  2       -17.500       -17.596       -18.602       -19.232       -19.990       -16.758       -18.062       -18.838       -19.387       -19.698       -21.163       -21.964       -22.748       -22.764       -23.516       -23.815       -24.312       -27.001        39.566
 0.170  3       -18.715       -18.701       -19.259       -19.658       -20.077       -18.362       -18.957       -19.380       -19.563       -19.689       -20.792       -21.348       -21.884       -21.891       -22.389       -22.505       -22.893       -26.295        39.566
 0.170  4       -19.148       -19.225       -20.054       -20.446       -20.866       -17.971       -19.688       -20.150       -20.380       -20.430       -21.291       -21.701       -22.110       -22.113       -22.582       -22.672       -23.073       -23.951        39.566
 0.180  1       -17.145       -17.396       -19.056       -19.877       -20.628       -15.731       -18.042       -19.491       -19.991       -20.426       -21.818       -22.498       -23.081       -23.082       -23.352       -23.453       -23.318       -22.965        39.703
 0.180  2       -17.456       -17.559       -18.593       -19.220       -19.985       -16.753       -18.033       -18.827       -19.375       -19.696       -21.163       -21.960       -22.762       -22.778       -23.507       -23.836       -24.299       -26.956        39.703
 0.180  3       -18.703       -18.689       -19.254       -19.663       -20.081       -18.364       -18.949       -19.384       -19.564       -19.694       -20.798       -21.353       -21.901       -21.908       -22.383       -22.538       -22.875       -26.235        39.703
 0.180  4       -19.089       -19.184       -20.057       -20.445       -20.874       -17.930       -19.665       -20.148       -20.384       -20.440       -21.301       -21.712       -22.132       -22.134       -22.595       -22.693       -23.074       -23.961        39.703
 0.190  1       -17.074       -17.344       -19.023       -19.864       -20.619       -15.641       -17.984       -19.474       -19.980       -20.416       -21.820       -22.499       -23.105       -23.103       -23.370       -23.481       -23.344       -23.010        39.834
 0.190  2       -17.412       -17.522       -18.583       -19.208       -19.980       -16.750       -18.003       -18.816       -19.362       -19.694       -21.165       -21.957       -22.776       -22.791       -23.495       -23.856       -24.291       -26.905        39.834
 0.190  3       -18.692       -18.677       -19.248       -19.666       -20.086       -18.365       -18.941       -19.387       -19.564       -19.699       -20.807       -21.357       -21.917       -21.924       -22.374       -22.572       -22.862       -26.169        39.834
 0.190  4       -19.029       -19.142       -20.061       -20.444       -20.883       -17.889       -19.641       -20.147       -20.387       -20.450       -21.312       -21.723       -22.155       -22.154       -22.607       -22.713       -23.075       -23.970        39.834
 0.200  1       -17.017       -17.292       -18.988       -19.850       -20.608       -15.549       -17.926       -19.457       -19.970       -20.406       -21.819       -22.502       -23.126       -23.124       -23.387       -23.506       -23.371       -23.054        39.958
 0.200  2       -17.371       -17.486       -18.573       -19.196       -19.972       -16.747       -17.973       -18.805       -19.349       -19.693       -21.164       -21.956       -22.788       -22.805       -23.483       -23.881       -24.284       -26.854        39.958
 0.200  3       -18.681       -18.665       -19.243       -19.668       -20.089       -18.367       -18.933       -19.390       -19.564       -19.704       -20.812       -21.363       -21.931       -21.940       -22.364       -22.609       -22.851       -26.101        39.958
 0.200  4       -18.967       -19.100       -20.065       -20.443       -20.889       -17.848       -19.616       -20.147       -20.389       -20.461       -21.321       -21.736       -22.174       -22.175       -22.617       -22.734       -23.078       -23.979        39.958
 0.210  1       -16.979       -17.241       -18.953       -19.836       -20.598       -15.455       -17.869       -19.439       -19.961       -20.396       -21.819       -22.506       -23.147       -23.144       -23.404       -23.530       -23.397       -23.097        40.076
 0.210  2       -17.336       -17.450       -18.563       -19.185       -19.967       -16.745       -17.943       -18.795       -19.335       -19.692       -21.163       -21.955       -22.801       -22.817       -23.477       -23.907       -24.278       -26.800        40.076
 0.210  3       -18.672       -18.653       -19.238       -19.669       -20.093       -18.369       -18.925       -19.392       -19.562       -19.710       -20.818       -21.369       -21.946       -21.954       -22.362       -22.648       -22.841       -26.029        40.076
 0.210  4       -18.906       -19.058       -20.069       -20.443       -20.896       -17.807       -19.591       -20.147       -20.391       -20.471       -21.332       -21.749       -22.195       -22.194       -22.627       -22.755       -23.081       -23.987        40.076
 0.220  1       -16.942       -17.191       -18.916       -19.822       -20.587       -15.361       -17.813       -19.420       -19.952       -20.386       -21.817       -22.510       -23.166       -23.163       -23.420       -23.554       -23.424       -23.141        40.190
 0.220  2       -17.301       -17.414       -18.553       -19.174       -19.958       -16.743       -17.912       -18.785       -19.321       -19.691       -21.161       -21.954       -22.811       -22.828       -23.480       -23.932       -24.276       -26.742        40.190
 0.220  3       -18.662       -18.642       -19.233       -19.670       -20.095       -18.372       -18.917       -19.395       -19.561       -19.716       -20.822       -21.375       -21.959       -21.969       -22.369       -22.686       -22.836       -25.951        40.190
 0.220  4       -18.845       -19.015       -20.073       -20.444       -20.901       -17.768       -19.565       -20.148       -20.392       -20.481       -21.341       -21.763       -22.213       -22.213       -22.636       -22.776       -23.085       -23.995        40.190
 0.230  1       -16.902       -17.141       -18.878       -19.808       -20.576       -15.265       -17.758       -19.401       -19.943       -20.377       -21.817       -22.515       -23.185       -23.182       -23.436       -23.577       -23.451       -23.183        40.299
 0.230  2       -17.265       -17.379       -18.541       -19.163       -19.950       -16.742       -17.881       -18.776       -19.307       -19.691       -21.160       -21.954       -22.821       -22.839       -23.484       -23.954       -24.276       -26.682        40.299
 0.230  3       -18.651       -18.630       -19.228       -19.670       -20.098       -18.375       -18.908       -19.397       -19.559       -19.722       -20.827       -21.381       -21.971       -21.982       -22.377       -22.718       -22.834       -25.869        40.299
 0.230  4       -18.780       -18.972       -20.077       -20.444       -20.907       -17.728       -19.537       -20.149       -20.394       -20.491       -21.351       -21.777       -22.231       -22.231       -22.644       -22.797       -23.089       -24.003        40.299
 0.240  1       -16.871       -17.092       -18.838       -19.793       -20.566       -15.171       -17.704       -19.380       -19.933       -20.368       -21.814       -22.521       -23.202       -23.200       -23.451       -23.598       -23.478       -23.225        40.403
 0.240  2       -17.235       -17.344       -18.529       -19.153       -19.942       -16.741       -17.850       -18.768       -19.293       -19.690       -21.156       -21.955       -22.830       -22.849       -23.488       -23.969       -24.276       -26.620        40.403
 0.240  3       -18.642       -18.619       -19.224       -19.671       -20.100       -18.378       -18.900       -19.399       -19.556       -19.728       -20.830       -21.388       -21.982       -21.995       -22.386       -22.741       -22.832       -25.785        40.403
 0.240  4       -18.721       -18.930       -20.081       -20.446       -20.912       -17.690       -19.508       -20.150       -20.395       -20.501       -21.359       -21.791       -22.249       -22.249       -22.651       -22.818       -23.094       -24.011        40.403
 0.250  1       -16.839       -17.042       -18.797       -19.777       -20.555       -15.079       -17.651       -19.359       -19.924       -20.359       -21.811       -22.526       -23.218       -23.216       -23.465       -23.619       -23.505       -23.267        40.504
 0.250  2       -17.206       -17.311       -18.516       -19.143       -19.932       -16.740       -17.818       -18.760       -19.278       -19.689       -21.151       -21.956       -22.837       -22.858       -23.494       -23.984       -24.279       -26.561        40.504
 0.250  3       -18.631       -18.608       -19.219       -19.671       -20.101       -18.382       -18.892       -19.402       -19.553       -19.734       -20.834       -21.395       -21.992       -22.007       -22.396       -22.764       -22.834       -25.702        40.504
 0.250  4       -18.663       -18.887       -20.083       -20.447       -20.915       -17.652       -19.477       -20.151       -20.396       -20.510       -21.369       -21.806       -22.264       -22.265       -22.657       -22.839       -23.100       -24.018        40.504
 0.260  1       -16.805       -16.993       -18.754       -19.761       -20.545       -14.986       -17.599       -19.338       -19.914       -20.350       -21.807       -22.531       -23.232       -23.231       -23.479       -23.639       -23.533       -23.307        40.601
 0.260  2       -17.177       -17.279       -18.502       -19.134       -19.922       -16.739       -17.785       -18.752       -19.263       -19.688       -21.146       -21.956       -22.843       -22.866       -23.499       -24.001       -24.285       -26.508        40.601
 0.260  3       -18.620       -18.598       -19.215       -19.670       -20.102       -18.385       -18.884       -19.404       -19.550       -19.740       -20.836       -21.402       -22.001       -22.018       -22.406       -22.789       -22.838       -25.624        40.601
 0.260  4       -18.605       -18.844       -20.084       -20.448       -20.919       -17.615       -19.444       -20.152       -20.396       -20.519       -21.377       -21.819       -22.279       -22.280       -22.663       -22.860       -23.107       -24.025        40.601
 0.270  1       -16.763       -16.944       -18.709       -19.745       -20.536       -14.893       -17.545       -19.316       -19.906       -20.340       -21.805       -22.537       -23.245       -23.245       -23.493       -23.658       -23.561       -23.347        40.694
 0.270  2       -17.149       -17.248       -18.486       -19.124       -19.912       -16.738       -17.751       -18.745       -19.249       -19.686       -21.142       -21.957       -22.848       -22.873       -23.505       -24.017       -24.291       -26.460        40.694
 0.270  3       -18.606       -18.588       -19.210       -19.670       -20.103       -18.389       -18.875       -19.406       -19.547       -19.746       -20.840       -21.410       -22.009       -22.028       -22.416       -22.813       -22.844       -25.551        40.694
 0.270  4       -18.557       -18.801       -20.084       -20.449       -20.923       -17.578       -19.408       -20.154       -20.396       -20.527       -21.387       -21.833       -22.293       -22.295       -22.669       -22.881       -23.114       -24.032        40.694
 0.280  1       -16.714       -16.895       -18.662       -19.728       -20.530       -14.800       -17.491       -19.294       -19.897       -20.330       -21.799       -22.543       -23.256       -23.258       -23.508       -23.676       -23.589       -23.386        40.785
 0.280  2       -17.126       -17.217       -18.468       -19.115       -19.903       -16.736       -17.716       -18.739       -19.234       -19.684       -21.134       -21.958       -22.852       -22.879       -23.511       -24.031       -24.298       -26.421        40.785
 0.280  3       -18.586       -18.579       -19.206       -19.670       -20.104       -18.394       -18.866       -19.407       -19.544       -19.751       -20.839       -21.417       -22.016       -22.038       -22.426       -22.834       -22.852       -25.489        40.785
 0.280  4       -18.526       -18.759       -20.082       -20.450       -20.928       -17.543       -19.370       -20.155       -20.396       -20.535       -21.392       -21.847       -22.305       -22.308       -22.676       -22.901       -23.122       -24.038        40.785
 0.290  1       -16.663       -16.846       -18.614       -19.710       -20.522       -14.707       -17.436       -19.271       -19.888       -20.320       -21.793       -22.549       -23.267       -23.270       -23.523       -23.694       -23.618       -23.425        40.872
 0.290  2       -17.103       -17.189       -18.449       -19.105       -19.892       -16.734       -17.680       -18.733       -19.218       -19.681       -21.126       -21.959       -22.854       -22.883       -23.518       -24.042       -24.307       -26.387        40.872
 0.290  3       -18.569       -18.570       -19.201       -19.669       -20.103       -18.398       -18.856       -19.408       -19.541       -19.756       -20.840       -21.424       -22.023       -22.047       -22.437       -22.852       -22.861       -25.434        40.872
 0.290  4       -18.497       -18.717       -20.076       -20.450       -20.931       -17.509       -19.330       -20.157       -20.395       -20.542       -21.397       -21.860       -22.317       -22.322       -22.683       -22.922       -23.131       -24.044        40.872
 0.300  1       -16.608       -16.798       -18.563       -19.691       -20.513       -14.612       -17.380       -19.249       -19.878       -20.310       -21.788       -22.554       -23.274       -23.281       -23.537       -23.711       -23.647       -23.463        40.957
 0.300  2       -17.079       -17.161       -18.429       -19.096       -19.881       -16.732       -17.644       -18.726       -19.203       -19.678       -21.119       -21.960       -22.854       -22.887       -23.525       -24.053       -24.317       -26.361        40.957
 0.300  3       -18.550       -18.562       -19.197       -19.668       -20.103       -18.403       -18.846       -19.408       -19.538       -19.761       -20.840       -21.432       -22.029       -22.055       -22.447       -22.869       -22.873       -25.389        40.957
 0.300  4       -18.465       -18.675       -20.069       -20.451       -20.933       -17.477       -19.286       -20.160       -20.393       -20.549       -21.403       -21.873       -22.327       -22.334       -22.690       -22.942       -23.142       -24.050        40.957
 0.310  1       -16.559       -16.749       -18.511       -19.671       -20.504       -14.517       -17.322       -19.225       -19.867       -20.300       -21.782       -22.559       -23.280       -23.292       -23.554       -23.727       -23.676       -23.500        41.039
 0.310  2       -17.062       -17.135       -18.407       -19.086       -19.869       -16.730       -17.607       -18.720       -19.187       -19.673       -21.110       -21.961       -22.854       -22.890       -23.533       -24.064       -24.327       -26.342        41.039
 0.310  3       -18.546       -18.554       -19.194       -19.667       -20.102       -18.407       -18.836       -19.406       -19.535       -19.766       -20.840       -21.440       -22.035       -22.063       -22.458       -22.885       -22.885       -25.355        41.039
 0.310  4       -18.437       -18.634       -20.058       -20.451       -20.934       -17.446       -19.240       -20.163       -20.391       -20.556       -21.409       -21.886       -22.336       -22.346       -22.700       -22.961       -23.152       -24.055        41.039
 0.320  1       -16.512       -16.700       -18.459       -19.651       -20.495       -14.423       -17.263       -19.201       -19.855       -20.290       -21.776       -22.564       -23.285       -23.301       -23.572       -23.743       -23.706       -23.536        41.119
 0.320  2       -17.048       -17.111       -18.384       -19.077       -19.858       -16.727       -17.570       -18.714       -19.172       -19.668       -21.101       -21.962       -22.852       -22.892       -23.542       -24.076       -24.338       -26.328        41.119
 0.320  3       -18.546       -18.546       -19.191       -19.666       -20.101       -18.412       -18.826       -19.402       -19.534       -19.770       -20.840       -21.447       -22.040       -22.070       -22.469       -22.901       -22.899       -25.327        41.119
 0.320  4       -18.411       -18.594       -20.045       -20.452       -20.935       -17.417       -19.192       -20.166       -20.389       -20.563       -21.415       -21.898       -22.343       -22.357       -22.710       -22.981       -23.163       -24.060        41.119
 0.330  1       -16.464       -16.651       -18.407       -19.629       -20.486       -14.328       -17.206       -19.177       -19.842       -20.280       -21.769       -22.569       -23.288       -23.308       -23.588       -23.758       -23.735       -23.571        41.197
 0.330  2       -17.034       -17.088       -18.360       -19.068       -19.845       -16.723       -17.534       -18.707       -19.157       -19.662       -21.090       -21.963       -22.848       -22.892       -23.550       -24.086       -24.350       -26.314        41.197
 0.330  3       -18.547       -18.539       -19.188       -19.664       -20.099       -18.417       -18.816       -19.396       -19.533       -19.774       -20.838       -21.456       -22.044       -22.077       -22.480       -22.917       -22.914       -25.300        41.197
 0.330  4       -18.384       -18.554       -20.028       -20.453       -20.936       -17.390       -19.141       -20.170       -20.386       -20.569       -21.422       -21.910       -22.350       -22.367       -22.720       -23.000       -23.175       -24.065        41.197
 0.340  1       -16.411       -16.602       -18.354       -19.607       -20.477       -14.235       -17.154       -19.151       -19.828       -20.270       -21.764       -22.574       -23.290       -23.315       -23.605       -23.774       -23.764       -23.606        41.272
 0.340  2       -17.019       -17.066       -18.334       -19.058       -19.833       -16.719       -17.499       -18.701       -19.142       -19.656       -21.081       -21.964       -22.844       -22.891       -23.559       -24.096       -24.362       -26.301        41.272
 0.340  3       -18.547       -18.533       -19.186       -19.662       -20.098       -18.422       -18.807       -19.388       -19.534       -19.777       -20.838       -21.464       -22.049       -22.083       -22.492       -22.931       -22.930       -25.276        41.272
 0.340  4       -18.355       -18.514       -20.008       -20.454       -20.937       -17.366       -19.090       -20.174       -20.383       -20.576       -21.428       -21.921       -22.356       -22.377       -22.730       -23.018       -23.188       -24.069        41.272
 0.350  1       -16.360       -16.552       -18.302       -19.584       -20.468       -14.144       -17.107       -19.124       -19.813       -20.262       -21.758       -22.579       -23.290       -23.322       -23.624       -23.789       -23.794       -23.640        41.346
 0.350  2       -17.006       -17.047       -18.307       -19.049       -19.820       -16.715       -17.466       -18.694       -19.128       -19.648       -21.070       -21.966       -22.840       -22.891       -23.570       -24.105       -24.374       -26.291        41.346
 0.350  3       -18.547       -18.527       -19.183       -19.660       -20.096       -18.427       -18.798       -19.379       -19.537       -19.780       -20.836       -21.472       -22.053       -22.088       -22.505       -22.944       -22.947       -25.255        41.346
 0.350  4       -18.327       -18.475       -19.985       -20.456       -20.937       -17.345       -19.038       -20.178       -20.379       -20.582       -21.433       -21.932       -22.360       -22.386       -22.743       -23.037       -23.201       -24.073        41.346
 0.360  1       -16.308       -16.503       -18.251       -19.561       -20.459       -14.056       -17.065       -19.095       -19.798       -20.254       -21.751       -22.583       -23.288       -23.325       -23.643       -23.804       -23.823       -23.673        41.417
 0.360  2       -16.994       -17.028       -18.279       -19.040       -19.807       -16.710       -17.434       -18.686       -19.115       -19.640       -21.059       -21.967       -22.833       -22.888       -23.581       -24.113       -24.387       -26.280        41.417
 0.360  3       -18.547       -18.522       -19.180       -19.659       -20.095       -18.433       -18.789       -19.368       -19.542       -19.783       -20.834       -21.480       -22.055       -22.093       -22.519       -22.956       -22.965       -25.234        41.417
 0.360  4       -18.298       -18.437       -19.958       -20.458       -20.938       -17.327       -18.985       -20.183       -20.376       -20.588       -21.437       -21.943       -22.363       -22.393       -22.756       -23.054       -23.215       -24.077        41.417
 0.370  1       -16.254       -16.452       -18.200       -19.537       -20.449       -13.972       -17.028       -19.065       -19.782       -20.246       -21.745       -22.588       -23.285       -23.328       -23.661       -23.819       -23.853       -23.706        41.487
 0.370  2       -16.982       -17.012       -18.250       -19.031       -19.793       -16.705       -17.404       -18.678       -19.102       -19.632       -21.048       -21.968       -22.825       -22.884       -23.593       -24.121       -24.400       -26.269        41.487
 0.370  3       -18.546       -18.517       -19.176       -19.657       -20.093       -18.438       -18.781       -19.357       -19.549       -19.785       -20.834       -21.489       -22.058       -22.097       -22.533       -22.967       -22.984       -25.214        41.487
 0.370  4       -18.269       -18.399       -19.929       -20.460       -20.937       -17.310       -18.932       -20.188       -20.373       -20.594       -21.442       -21.953       -22.366       -22.399       -22.769       -23.072       -23.229       -24.080        41.487
 0.380  1       -16.195       -16.401       -18.150       -19.513       -20.437       -13.890       -16.993       -19.033       -19.768       -20.238       -21.737       -22.592       -23.282       -23.330       -23.680       -23.834       -23.882       -23.737        41.555
 0.380  2       -16.969       -16.996       -18.221       -19.023       -19.778       -16.700       -17.376       -18.669       -19.089       -19.622       -21.036       -21.969       -22.817       -22.881       -23.606       -24.128       -24.413       -26.259        41.555
 0.380  3       -18.546       -18.513       -19.170       -19.655       -20.091       -18.443       -18.772       -19.346       -19.558       -19.786       -20.832       -21.497       -22.060       -22.101       -22.548       -22.977       -23.004       -25.194        41.555
 0.380  4       -18.238       -18.361       -19.898       -20.463       -20.936       -17.295       -18.880       -20.193       -20.369       -20.599       -21.444       -21.963       -22.368       -22.406       -22.784       -23.089       -23.245       -24.083        41.555
 0.390  1       -16.141       -16.350       -18.100       -19.489       -20.425       -13.813       -16.959       -18.999       -19.755       -20.230       -21.731       -22.597       -23.279       -23.331       -23.703       -23.849       -23.911       -23.768        41.621
 0.390  2       -16.961       -16.982       -18.190       -19.014       -19.764       -16.694       -17.349       -18.660       -19.078       -19.612       -21.024       -21.971       -22.809       -22.877       -23.621       -24.134       -24.426       -26.244        41.621
 0.390  3       -18.546       -18.510       -19.163       -19.653       -20.090       -18.448       -18.764       -19.337       -19.569       -19.787       -20.830       -21.506       -22.062       -22.106       -22.566       -22.986       -23.024       -25.169        41.621
 0.390  4       -18.209       -18.324       -19.865       -20.466       -20.935       -17.282       -18.829       -20.197       -20.367       -20.603       -21.449       -21.974       -22.371       -22.412       -22.802       -23.105       -23.260       -24.086        41.621
 0.400  1       -16.083       -16.297       -18.052       -19.465       -20.415       -13.741       -16.926       -18.962       -19.742       -20.223       -21.725       -22.602       -23.275       -23.331       -23.726       -23.863       -23.939       -23.799        41.686
 0.400  2       -16.953       -16.970       -18.159       -19.005       -19.751       -16.687       -17.324       -18.649       -19.067       -19.602       -21.013       -21.973       -22.800       -22.872       -23.636       -24.140       -24.440       -26.230        41.686
 0.400  3       -18.547       -18.507       -19.154       -19.651       -20.090       -18.454       -18.755       -19.330       -19.580       -19.788       -20.828       -21.515       -22.065       -22.109       -22.585       -22.995       -23.045       -25.146        41.686
 0.400  4       -18.180       -18.288       -19.830       -20.469       -20.935       -17.270       -18.779       -20.201       -20.365       -20.607       -21.454       -21.984       -22.374       -22.417       -22.821       -23.121       -23.276       -24.088        41.686
 0.410  1       -16.024       -16.244       -18.004       -19.439       -20.404       -13.675       -16.891       -18.924       -19.730       -20.215       -21.722       -22.607       -23.271       -23.330       -23.748       -23.878       -23.968       -23.829        41.749
 0.410  2       -16.945       -16.958       -18.127       -18.996       -19.738       -16.681       -17.300       -18.637       -19.057       -19.591       -21.003       -21.975       -22.790       -22.866       -23.652       -24.147       -24.454       -26.217        41.749
 0.410  3       -18.548       -18.504       -19.144       -19.649       -20.092       -18.459       -18.745       -19.325       -19.590       -19.788       -20.828       -21.523       -22.066       -22.112       -22.603       -23.005       -23.068       -25.124        41.749
 0.410  4       -18.150       -18.253       -19.794       -20.472       -20.933       -17.258       -18.732       -20.204       -20.363       -20.610       -21.462       -21.995       -22.377       -22.420       -22.840       -23.136       -23.293       -24.090        41.749
 0.420  1       -15.959       -16.190       -17.957       -19.413       -20.390       -13.612       -16.854       -18.883       -19.718       -20.206       -21.717       -22.611       -23.267       -23.329       -23.770       -23.893       -23.996       -23.858        41.811
 0.420  2       -16.938       -16.948       -18.095       -18.987       -19.722       -16.674       -17.277       -18.624       -19.047       -19.580       -20.990       -21.977       -22.782       -22.861       -23.667       -24.152       -24.469       -26.203        41.811
 0.420  3       -18.548       -18.503       -19.134       -19.647       -20.093       -18.464       -18.734       -19.321       -19.599       -19.788       -20.826       -21.531       -22.068       -22.115       -22.622       -23.012       -23.092       -25.101        41.811
 0.420  4       -18.118       -18.219       -19.757       -20.475       -20.931       -17.246       -18.690       -20.205       -20.360       -20.612       -21.466       -22.005       -22.380       -22.425       -22.859       -23.151       -23.310       -24.092        41.811
 0.430  1       -15.896       -16.134       -17.910       -19.386       -20.379       -13.556       -16.814       -18.840       -19.705       -20.198       -21.712       -22.616       -23.265       -23.327       -23.794       -23.908       -24.023       -23.887        41.872
 0.430  2       -16.933       -16.939       -18.063       -18.976       -19.710       -16.666       -17.256       -18.610       -19.038       -19.569       -20.980       -21.980       -22.775       -22.854       -23.684       -24.156       -24.485       -26.190        41.872
 0.430  3       -18.550       -18.501       -19.122       -19.645       -20.097       -18.469       -18.722       -19.317       -19.606       -19.787       -20.826       -21.540       -22.072       -22.118       -22.642       -23.018       -23.117       -25.080        41.872
 0.430  4       -18.088       -18.186       -19.718       -20.477       -20.930       -17.235       -18.653       -20.204       -20.358       -20.614       -21.471       -22.016       -22.385       -22.429       -22.880       -23.165       -23.327       -24.094        41.872
 0.440  1       -15.830       -16.078       -17.865       -19.357       -20.369       -13.506       -16.770       -18.796       -19.692       -20.190       -21.707       -22.621       -23.262       -23.324       -23.818       -23.922       -24.050       -23.915        41.931
 0.440  2       -16.928       -16.930       -18.030       -18.965       -19.698       -16.659       -17.236       -18.594       -19.029       -19.558       -20.971       -21.982       -22.766       -22.847       -23.701       -24.158       -24.500       -26.174        41.931
 0.440  3       -18.551       -18.500       -19.110       -19.642       -20.103       -18.474       -18.710       -19.314       -19.611       -19.786       -20.826       -21.548       -22.075       -22.120       -22.662       -23.023       -23.141       -25.055        41.931
 0.440  4       -18.058       -18.153       -19.680       -20.478       -20.929       -17.223       -18.619       -20.202       -20.357       -20.616       -21.476       -22.026       -22.389       -22.432       -22.901       -23.178       -23.344       -24.096        41.931
 0.450  1       -15.761       -16.020       -17.821       -19.327       -20.357       -13.462       -16.726       -18.750       -19.679       -20.183       -21.700       -22.627       -23.258       -23.322       -23.841       -23.937       -24.076       -23.943        41.989
 0.450  2       -16.923       -16.923       -17.998       -18.954       -19.685       -16.651       -17.217       -18.577       -19.020       -19.547       -20.959       -21.985       -22.757       -22.841       -23.717       -24.160       -24.516       -26.152        41.989
 0.450  3       -18.553       -18.500       -19.098       -19.639       -20.108       -18.479       -18.699       -19.311       -19.615       -19.784       -20.825       -21.557       -22.077       -22.123       -22.681       -23.028       -23.167       -25.024        41.989
 0.450  4       -18.027       -18.122       -19.641       -20.478       -20.926       -17.212       -18.590       -20.197       -20.355       -20.617       -21.479       -22.036       -22.394       -22.437       -22.922       -23.191       -23.362       -24.098        41.989
 0.460  1       -15.686       -15.962       -17.778       -19.296       -20.346       -13.423       -16.680       -18.703       -19.666       -20.175       -21.696       -22.632       -23.256       -23.319       -23.864       -23.952       -24.102       -23.971        42.046
 0.460  2       -16.918       -16.916       -17.965       -18.941       -19.673       -16.644       -17.201       -18.560       -19.012       -19.535       -20.951       -21.988       -22.751       -22.834       -23.734       -24.161       -24.532       -26.128        42.046
 0.460  3       -18.555       -18.500       -19.086       -19.636       -20.116       -18.484       -18.691       -19.308       -19.618       -19.783       -20.826       -21.565       -22.080       -22.125       -22.701       -23.031       -23.194       -24.990        42.046
 0.460  4       -17.994       -18.092       -19.601       -20.477       -20.925       -17.202       -18.562       -20.191       -20.354       -20.618       -21.485       -22.046       -22.399       -22.441       -22.943       -23.204       -23.379       -24.099        42.046
 0.470  1       -15.612       -15.902       -17.735       -19.264       -20.333       -13.390       -16.634       -18.655       -19.652       -20.167       -21.690       -22.637       -23.254       -23.317       -23.888       -23.966       -24.127       -23.998        42.102
 0.470  2       -16.915       -16.910       -17.933       -18.928       -19.661       -16.636       -17.185       -18.541       -19.004       -19.524       -20.940       -21.990       -22.744       -22.828       -23.750       -24.160       -24.549       -26.096        42.102
 0.470  3       -18.557       -18.500       -19.074       -19.632       -20.123       -18.489       -18.685       -19.306       -19.619       -19.781       -20.825       -21.573       -22.083       -22.128       -22.721       -23.032       -23.221       -24.946        42.102
 0.470  4       -17.965       -18.062       -19.562       -20.474       -20.922       -17.192       -18.536       -20.182       -20.354       -20.619       -21.490       -22.057       -22.404       -22.446       -22.964       -23.215       -23.397       -24.101        42.102
 0.480  1       -15.534       -15.841       -17.694       -19.231       -20.323       -13.363       -16.588       -18.607       -19.638       -20.159       -21.685       -22.642       -23.252       -23.315       -23.911       -23.980       -24.151       -24.025        42.156
 0.480  2       -16.913       -16.904       -17.900       -18.914       -19.651       -16.628       -17.172       -18.521       -18.997       -19.513       -20.932       -21.993       -22.738       -22.821       -23.767       -24.159       -24.565       -26.051        42.156
 0.480  3       -18.560       -18.501       -19.061       -19.628       -20.129       -18.494       -18.682       -19.304       -19.620       -19.778       -20.826       -21.582       -22.086       -22.130       -22.742       -23.034       -23.247       -24.887        42.156
 0.480  4       -17.935       -18.032       -19.522       -20.471       -20.920       -17.184       -18.510       -20.171       -20.355       -20.619       -21.496       -22.067       -22.410       -22.450       -22.986       -23.225       -23.414       -24.102        42.156
 0.490  1       -15.455       -15.779       -17.654       -19.198       -20.311       -13.341       -16.543       -18.558       -19.623       -20.152       -21.678       -22.646       -23.249       -23.314       -23.935       -23.995       -24.174       -24.052        42.210
 0.490  2       -16.910       -16.899       -17.868       -18.900       -19.640       -16.620       -17.159       -18.500       -18.990       -19.501       -20.922       -21.996       -22.731       -22.815       -23.783       -24.158       -24.583       -25.992        42.210
 0.490  3       -18.562       -18.502       -19.049       -19.625       -20.134       -18.499       -18.681       -19.304       -19.621       -19.776       -20.825       -21.590       -22.088       -22.133       -22.762       -23.035       -23.275       -24.812        42.210
 0.490  4       -17.905       -18.003       -19.483       -20.466       -20.918       -17.176       -18.484       -20.158       -20.356       -20.620       -21.502       -22.077       -22.416       -22.457       -23.009       -23.236       -23.431       -24.104        42.210
 0.500  1       -15.367       -15.717       -17.615       -19.164       -20.300       -13.322       -16.496       -18.509       -19.608       -20.144       -21.672       -22.650       -23.247       -23.312       -23.958       -24.009       -24.196       -24.080        42.263
 0.500  2       -16.907       -16.895       -17.837       -18.885       -19.630       -16.613       -17.148       -18.478       -18.983       -19.490       -20.915       -21.998       -22.726       -22.809       -23.800       -24.156       -24.601       -25.918        42.263
 0.500  3       -18.565       -18.503       -19.037       -19.622       -20.139       -18.504       -18.680       -19.303       -19.621       -19.774       -20.827       -21.598       -22.091       -22.136       -22.783       -23.034       -23.303       -24.717        42.263
 0.500  4       -17.873       -17.975       -19.443       -20.460       -20.915       -17.170       -18.459       -20.142       -20.358       -20.620       -21.508       -22.086       -22.423       -22.463       -23.030       -23.246       -23.447       -24.106        42.263
 0.510  1       -15.291       -15.653       -17.577       -19.130       -20.288       -13.307       -16.449       -18.460       -19.592       -20.136       -21.664       -22.654       -23.247       -23.312       -23.981       -24.022       -24.217       -24.106        42.314
 0.510  2       -16.904       -16.890       -17.805       -18.869       -19.621       -16.605       -17.137       -18.456       -18.977       -19.478       -20.906       -22.001       -22.723       -22.804       -23.816       -24.149       -24.620       -25.834        42.314
 0.510  3       -18.567       -18.505       -19.025       -19.620       -20.144       -18.509       -18.680       -19.302       -19.621       -19.772       -20.827       -21.606       -22.094       -22.139       -22.803       -23.030       -23.332       -24.607        42.314
 0.510  4       -17.844       -17.946       -19.404       -20.452       -20.914       -17.164       -18.433       -20.125       -20.360       -20.619       -21.512       -22.095       -22.430       -22.469       -23.052       -23.255       -23.464       -24.109        42.314
 0.520  1       -15.223       -15.589       -17.540       -19.096       -20.275       -13.295       -16.401       -18.412       -19.576       -20.129       -21.657       -22.658       -23.245       -23.311       -24.004       -24.036       -24.238       -24.133        42.365
 0.520  2       -16.902       -16.886       -17.774       -18.853       -19.611       -16.598       -17.126       -18.433       -18.972       -19.466       -20.900       -22.003       -22.718       -22.798       -23.832       -24.142       -24.639       -25.749        42.365
 0.520  3       -18.571       -18.507       -19.014       -19.618       -20.144       -18.513       -18.680       -19.300       -19.622       -19.769       -20.828       -21.613       -22.096       -22.143       -22.824       -23.025       -23.360       -24.495        42.365
 0.520  4       -17.816       -17.918       -19.366       -20.442       -20.911       -17.159       -18.407       -20.107       -20.362       -20.619       -21.517       -22.104       -22.437       -22.476       -23.074       -23.263       -23.480       -24.111        42.365
 0.530  1       -15.153       -15.524       -17.504       -19.062       -20.264       -13.286       -16.352       -18.365       -19.560       -20.121       -21.650       -22.661       -23.244       -23.311       -24.027       -24.049       -24.258       -24.159        42.415
 0.530  2       -16.900       -16.883       -17.744       -18.836       -19.604       -16.590       -17.116       -18.410       -18.967       -19.454       -20.894       -22.005       -22.715       -22.793       -23.849       -24.136       -24.657       -25.672        42.415
 0.530  3       -18.574       -18.510       -19.002       -19.617       -20.146       -18.518       -18.681       -19.297       -19.622       -19.767       -20.830       -21.621       -22.099       -22.145       -22.844       -23.021       -23.388       -24.391        42.415
 0.530  4       -17.787       -17.890       -19.328       -20.430       -20.911       -17.155       -18.381       -20.088       -20.364       -20.618       -21.521       -22.114       -22.445       -22.483       -23.096       -23.270       -23.496       -24.113        42.415
 0.540  1       -15.081       -15.459       -17.468       -19.029       -20.253       -13.278       -16.302       -18.318       -19.542       -20.112       -21.642       -22.663       -23.245       -23.311       -24.051       -24.062       -24.277       -24.185        42.464
 0.540  2       -16.898       -16.879       -17.714       -18.820       -19.596       -16.583       -17.107       -18.386       -18.962       -19.442       -20.887       -22.007       -22.713       -22.789       -23.865       -24.130       -24.673       -25.608        42.464
 0.540  3       -18.577       -18.512       -18.991       -19.616       -20.147       -18.522       -18.681       -19.293       -19.622       -19.764       -20.831       -21.628       -22.103       -22.149       -22.865       -23.017       -23.411       -24.301        42.464
 0.540  4       -17.759       -17.863       -19.291       -20.416       -20.911       -17.151       -18.355       -20.067       -20.366       -20.617       -21.525       -22.122       -22.454       -22.491       -23.119       -23.278       -23.512       -24.116        42.464
 0.550  1       -15.005       -15.393       -17.433       -18.995       -20.239       -13.271       -16.251       -18.272       -19.525       -20.103       -21.635       -22.665       -23.246       -23.311       -24.074       -24.074       -24.296       -24.211        42.512
 0.550  2       -16.895       -16.876       -17.685       -18.802       -19.586       -16.576       -17.098       -18.361       -18.957       -19.430       -20.881       -22.009       -22.710       -22.785       -23.882       -24.130       -24.685       -25.559        42.512
 0.550  3       -18.580       -18.515       -18.981       -19.614       -20.146       -18.527       -18.681       -19.287       -19.621       -19.762       -20.832       -21.635       -22.106       -22.152       -22.885       -23.020       -23.431       -24.232        42.512
 0.550  4       -17.730       -17.835       -19.254       -20.401       -20.910       -17.149       -18.329       -20.046       -20.368       -20.616       -21.530       -22.131       -22.462       -22.499       -23.141       -23.284       -23.529       -24.118        42.512
 0.560  1       -14.939       -15.326       -17.398       -18.961       -20.227       -13.266       -16.199       -18.227       -19.508       -20.094       -21.629       -22.666       -23.249       -23.311       -24.096       -24.086       -24.314       -24.236        42.559
 0.560  2       -16.893       -16.872       -17.657       -18.784       -19.579       -16.570       -17.090       -18.336       -18.953       -19.417       -20.876       -22.011       -22.710       -22.781       -23.898       -24.133       -24.698       -25.525        42.559
 0.560  3       -18.584       -18.517       -18.971       -19.610       -20.147       -18.531       -18.682       -19.281       -19.621       -19.760       -20.834       -21.641       -22.110       -22.156       -22.905       -23.027       -23.451       -24.182        42.559
 0.560  4       -17.704       -17.808       -19.218       -20.386       -20.910       -17.147       -18.302       -20.023       -20.371       -20.615       -21.536       -22.139       -22.472       -22.506       -23.162       -23.290       -23.545       -24.121        42.559
 0.570  1       -14.870       -15.258       -17.364       -18.926       -20.217       -13.261       -16.146       -18.183       -19.490       -20.084       -21.626       -22.667       -23.252       -23.311       -24.118       -24.097       -24.332       -24.260        42.606
 0.570  2       -16.891       -16.869       -17.629       -18.765       -19.573       -16.563       -17.083       -18.310       -18.948       -19.405       -20.873       -22.012       -22.709       -22.777       -23.914       -24.136       -24.710       -25.499        42.606
 0.570  3       -18.587       -18.520       -18.961       -19.606       -20.152       -18.535       -18.682       -19.274       -19.620       -19.759       -20.837       -21.647       -22.115       -22.159       -22.926       -23.034       -23.469       -24.144        42.606
 0.570  4       -17.678       -17.782       -19.182       -20.369       -20.912       -17.145       -18.276       -19.999       -20.372       -20.613       -21.547       -22.147       -22.483       -22.514       -23.183       -23.295       -23.561       -24.123        42.606
 0.580  1       -14.801       -15.191       -17.329       -18.892       -20.204       -13.257       -16.092       -18.140       -19.471       -20.073       -21.622       -22.667       -23.256       -23.312       -24.139       -24.108       -24.349       -24.285        42.651
 0.580  2       -16.889       -16.866       -17.602       -18.746       -19.566       -16.557       -17.077       -18.284       -18.943       -19.392       -20.868       -22.013       -22.708       -22.774       -23.930       -24.140       -24.720       -25.478        42.651
 0.580  3       -18.591       -18.523       -18.951       -19.600       -20.154       -18.540       -18.683       -19.267       -19.618       -19.758       -20.838       -21.652       -22.119       -22.162       -22.946       -23.042       -23.486       -24.112        42.651
 0.580  4       -17.652       -17.756       -19.148       -20.352       -20.913       -17.144       -18.249       -19.973       -20.374       -20.611       -21.556       -22.154       -22.494       -22.522       -23.203       -23.301       -23.577       -24.126        42.651
 0.590  1       -14.724       -15.123       -17.294       -18.858       -20.190       -13.253       -16.036       -18.097       -19.452       -20.061       -21.618       -22.667       -23.259       -23.313       -24.159       -24.120       -24.365       -24.309        42.696
 0.590  2       -16.886       -16.862       -17.577       -18.726       -19.559       -16.551       -17.071       -18.257       -18.938       -19.379       -20.864       -22.013       -22.708       -22.772       -23.946       -24.144       -24.730       -25.462        42.696
 0.590  3       -18.595       -18.527       -18.942       -19.593       -20.152       -18.544       -18.685       -19.259       -19.616       -19.759       -20.841       -21.657       -22.124       -22.166       -22.965       -23.049       -23.502       -24.086        42.696
 0.590  4       -17.625       -17.731       -19.114       -20.335       -20.914       -17.144       -18.222       -19.946       -20.376       -20.608       -21.565       -22.162       -22.505       -22.531       -23.223       -23.306       -23.593       -24.128        42.696
 0.600  1       -14.654       -15.055       -17.259       -18.822       -20.176       -13.248       -15.979       -18.055       -19.431       -20.049       -21.614       -22.666       -23.263       -23.314       -24.179       -24.132       -24.382       -24.333        42.740
 0.600  2       -16.883       -16.859       -17.552       -18.706       -19.552       -16.545       -17.066       -18.229       -18.933       -19.367       -20.860       -22.013       -22.708       -22.770       -23.961       -24.149       -24.740       -25.449        42.740
 0.600  3       -18.599       -18.530       -18.934       -19.585       -20.151       -18.548       -18.686       -19.251       -19.612       -19.760       -20.843       -21.661       -22.128       -22.170       -22.985       -23.057       -23.519       -24.067        42.740
 0.600  4       -17.601       -17.706       -19.081       -20.316       -20.915       -17.144       -18.195       -19.918       -20.378       -20.606       -21.574       -22.169       -22.515       -22.539       -23.242       -23.311       -23.609       -24.131        42.740
 0.610  1       -14.585       -14.986       -17.224       -18.787       -20.161       -13.244       -15.920       -18.012       -19.410       -20.037       -21.608       -22.665       -23.268       -23.315       -24.199       -24.143       -24.398       -24.356        42.784
 0.610  2       -16.880       -16.856       -17.528       -18.686       -19.545       -16.539       -17.061       -18.200       -18.927       -19.355       -20.858       -22.012       -22.708       -22.768       -23.977       -24.154       -24.750       -25.439        42.784
 0.610  3       -18.603       -18.533       -18.926       -19.577       -20.151       -18.552       -18.687       -19.242       -19.607       -19.763       -20.846       -21.665       -22.133       -22.173       -23.005       -23.065       -23.534       -24.051        42.784
 0.610  4       -17.578       -17.681       -19.049       -20.297       -20.915       -17.144       -18.168       -19.888       -20.380       -20.604       -21.582       -22.176       -22.526       -22.548       -23.261       -23.317       -23.625       -24.134        42.784
 0.620  1       -14.513       -14.918       -17.188       -18.752       -20.147       -13.238       -15.859       -17.969       -19.388       -20.024       -21.599       -22.664       -23.272       -23.317       -24.217       -24.155       -24.413       -24.379        42.827
 0.620  2       -16.877       -16.852       -17.506       -18.665       -19.538       -16.534       -17.057       -18.170       -18.921       -19.343       -20.855       -22.011       -22.708       -22.767       -23.991       -24.159       -24.759       -25.430        42.827
 0.620  3       -18.607       -18.537       -18.918       -19.570       -20.151       -18.556       -18.689       -19.233       -19.601       -19.768       -20.849       -21.669       -22.138       -22.178       -23.024       -23.073       -23.549       -24.037        42.827
 0.620  4       -17.556       -17.658       -19.018       -20.278       -20.915       -17.145       -18.141       -19.856       -20.383       -20.601       -21.588       -22.184       -22.538       -22.557       -23.279       -23.323       -23.641       -24.137        42.827
 0.630  1       -14.441       -14.850       -17.152       -18.717       -20.131       -13.232       -15.797       -17.925       -19.365       -20.012       -21.591       -22.663       -23.276       -23.319       -24.234       -24.166       -24.427       -24.402        42.869
 0.630  2       -16.874       -16.849       -17.485       -18.645       -19.532       -16.529       -17.053       -18.140       -18.915       -19.332       -20.853       -22.010       -22.709       -22.766       -24.005       -24.164       -24.769       -25.422        42.869
 0.630  3       -18.611       -18.540       -18.911       -19.562       -20.150       -18.560       -18.691       -19.224       -19.595       -19.774       -20.852       -21.672       -22.143       -22.182       -23.043       -23.081       -23.564       -24.024        42.869
 0.630  4       -17.535       -17.635       -18.988       -20.258       -20.916       -17.145       -18.114       -19.822       -20.385       -20.599       -21.594       -22.191       -22.549       -22.567       -23.295       -23.328       -23.657       -24.140        42.869
 0.640  1       -14.362       -14.782       -17.115       -18.681       -20.114       -13.226       -15.732       -17.880       -19.341       -19.999       -21.584       -22.661       -23.281       -23.322       -24.251       -24.178       -24.442       -24.425        42.911
 0.640  2       -16.871       -16.845       -17.464       -18.624       -19.525       -16.524       -17.049       -18.108       -18.908       -19.321       -20.852       -22.008       -22.710       -22.765       -24.019       -24.169       -24.778       -25.415        42.911
 0.640  3       -18.615       -18.544       -18.905       -19.554       -20.149       -18.563       -18.693       -19.214       -19.587       -19.781       -20.855       -21.675       -22.149       -22.187       -23.062       -23.089       -23.579       -24.013        42.911
 0.640  4       -17.512       -17.612       -18.958       -20.238       -20.917       -17.146       -18.087       -19.787       -20.389       -20.596       -21.601       -22.198       -22.561       -22.576       -23.312       -23.334       -23.672       -24.143        42.911
 0.650  1       -14.298       -14.715       -17.078       -18.645       -20.096       -13.218       -15.666       -17.834       -19.316       -19.986       -21.576       -22.660       -23.286       -23.325       -24.269       -24.191       -24.456       -24.447        42.952
 0.650  2       -16.867       -16.841       -17.445       -18.602       -19.518       -16.519       -17.046       -18.076       -18.902       -19.311       -20.850       -22.005       -22.711       -22.765       -24.034       -24.176       -24.787       -25.408        42.952
 0.650  3       -18.619       -18.547       -18.899       -19.546       -20.148       -18.567       -18.695       -19.204       -19.578       -19.790       -20.859       -21.678       -22.154       -22.191       -23.081       -23.098       -23.593       -24.003        42.952
 0.650  4       -17.498       -17.591       -18.929       -20.218       -20.918       -17.146       -18.060       -19.749       -20.392       -20.594       -21.609       -22.205       -22.572       -22.586       -23.329       -23.341       -23.687       -24.147        42.952
 0.660  1       -14.234       -14.649       -17.040       -18.611       -20.080       -13.210       -15.597       -17.788       -19.289       -19.974       -21.571       -22.658       -23.291       -23.329       -24.286       -24.205       -24.469       -24.469        42.992
 0.660  2       -16.863       -16.838       -17.427       -18.581       -19.512       -16.514       -17.043       -18.043       -18.895       -19.301       -20.850       -22.002       -22.711       -22.765       -24.047       -24.182       -24.795       -25.402        42.992
 0.660  3       -18.623       -18.551       -18.893       -19.539       -20.147       -18.571       -18.697       -19.194       -19.569       -19.800       -20.863       -21.681       -22.159       -22.196       -23.099       -23.107       -23.606       -23.994        42.992
 0.660  4       -17.485       -17.570       -18.901       -20.197       -20.919       -17.147       -18.033       -19.710       -20.396       -20.592       -21.616       -22.212       -22.582       -22.596       -23.345       -23.349       -23.702       -24.150        42.992
 0.670  1       -14.169       -14.583       -17.001       -18.575       -20.061       -13.200       -15.528       -17.741       -19.262       -19.963       -21.564       -22.655       -23.295       -23.332       -24.301       -24.218       -24.483       -24.491        43.032
 0.670  2       -16.859       -16.834       -17.410       -18.559       -19.505       -16.510       -17.040       -18.010       -18.889       -19.292       -20.848       -21.998       -22.712       -22.765       -24.060       -24.189       -24.803       -25.397        43.032
 0.670  3       -18.627       -18.555       -18.888       -19.531       -20.146       -18.574       -18.700       -19.184       -19.560       -19.811       -20.866       -21.683       -22.164       -22.201       -23.116       -23.116       -23.619       -23.986        43.032
 0.670  4       -17.473       -17.550       -18.873       -20.176       -20.919       -17.147       -18.007       -19.668       -20.400       -20.590       -21.624       -22.218       -22.593       -22.606       -23.360       -23.357       -23.717       -24.154        43.032
 0.680  1       -14.102       -14.518       -16.962       -18.540       -20.041       -13.190       -15.460       -17.695       -19.234       -19.951       -21.557       -22.653       -23.299       -23.336       -24.316       -24.231       -24.496       -24.512        43.071
 0.680  2       -16.855       -16.830       -17.394       -18.537       -19.498       -16.506       -17.038       -17.976       -18.881       -19.283       -20.847       -21.994       -22.712       -22.765       -24.072       -24.196       -24.812       -25.392        43.071
 0.680  3       -18.631       -18.559       -18.884       -19.523       -20.145       -18.578       -18.702       -19.174       -19.551       -19.821       -20.869       -21.684       -22.170       -22.207       -23.133       -23.125       -23.632       -23.979        43.071
 0.680  4       -17.460       -17.531       -18.846       -20.154       -20.920       -17.147       -17.981       -19.626       -20.404       -20.588       -21.631       -22.224       -22.604       -22.617       -23.375       -23.365       -23.732       -24.158        43.071
 0.690  1       -14.035       -14.454       -16.921       -18.504       -20.021       -13.179       -15.392       -17.653       -19.206       -19.940       -21.553       -22.650       -23.303       -23.340       -24.331       -24.245       -24.509       -24.534        43.110
 0.690  2       -16.850       -16.825       -17.379       -18.515       -19.491       -16.501       -17.035       -17.943       -18.874       -19.275       -20.847       -21.989       -22.713       -22.766       -24.084       -24.203       -24.821       -25.388        43.110
 0.690  3       -18.635       -18.563       -18.879       -19.516       -20.144       -18.581       -18.705       -19.164       -19.545       -19.831       -20.874       -21.685       -22.176       -22.212       -23.150       -23.134       -23.645       -23.974        43.110
 0.690  4       -17.449       -17.513       -18.819       -20.132       -20.921       -17.147       -17.956       -19.582       -20.409       -20.586       -21.639       -22.230       -22.614       -22.627       -23.390       -23.374       -23.746       -24.162        43.110
 0.700  1       -13.982       -14.392       -16.880       -18.468       -20.001       -13.167       -15.325       -17.615       -19.177       -19.930       -21.547       -22.647       -23.307       -23.344       -24.347       -24.259       -24.521       -24.555        43.148
 0.700  2       -16.846       -16.821       -17.366       -18.493       -19.485       -16.497       -17.033       -17.912       -18.866       -19.267       -20.847       -21.984       -22.715       -22.766       -24.097       -24.212       -24.829       -25.385        43.148
 0.700  3       -18.639       -18.567       -18.876       -19.508       -20.144       -18.584       -18.708       -19.155       -19.541       -19.839       -20.879       -21.686       -22.182       -22.217       -23.166       -23.145       -23.658       -23.970        43.148
 0.700  4       -17.443       -17.496       -18.792       -20.110       -20.923       -17.147       -17.930       -19.538       -20.413       -20.584       -21.647       -22.236       -22.623       -22.637       -23.404       -23.383       -23.761       -24.166        43.148
 0.710  1       -13.929       -14.331       -16.838       -18.435       -19.982       -13.154       -15.259       -17.583       -19.146       -19.919       -21.540       -22.644       -23.312       -23.348       -24.360       -24.273       -24.534       -24.576        43.186
 0.710  2       -16.841       -16.817       -17.353       -18.471       -19.480       -16.493       -17.030       -17.881       -18.858       -19.260       -20.846       -21.979       -22.716       -22.767       -24.108       -24.220       -24.838       -25.382        43.186
 0.710  3       -18.644       -18.571       -18.872       -19.500       -20.143       -18.587       -18.711       -19.146       -19.538       -19.846       -20.882       -21.687       -22.188       -22.223       -23.182       -23.156       -23.670       -23.967        43.186
 0.710  4       -17.438       -17.480       -18.766       -20.087       -20.926       -17.146       -17.906       -19.494       -20.418       -20.583       -21.654       -22.242       -22.633       -22.647       -23.417       -23.393       -23.775       -24.171        43.186
 0.720  1       -13.877       -14.272       -16.795       -18.400       -19.963       -13.140       -15.195       -17.555       -19.115       -19.909       -21.533       -22.640       -23.316       -23.351       -24.372       -24.288       -24.547       -24.596        43.223
 0.720  2       -16.836       -16.812       -17.341       -18.448       -19.475       -16.489       -17.028       -17.852       -18.849       -19.253       -20.845       -21.973       -22.716       -22.767       -24.117       -24.229       -24.846       -25.380        43.223
 0.720  3       -18.648       -18.574       -18.869       -19.493       -20.143       -18.590       -18.714       -19.137       -19.535       -19.851       -20.887       -21.687       -22.194       -22.228       -23.195       -23.167       -23.682       -23.965        43.223
 0.720  4       -17.433       -17.464       -18.740       -20.064       -20.929       -17.146       -17.881       -19.449       -20.422       -20.582       -21.662       -22.247       -22.643       -22.657       -23.429       -23.403       -23.789       -24.176        43.223
 0.730  1       -13.822       -14.215       -16.752       -18.365       -19.941       -13.126       -15.132       -17.531       -19.081       -19.899       -21.528       -22.635       -23.319       -23.355       -24.383       -24.303       -24.559       -24.617        43.260
 0.730  2       -16.831       -16.808       -17.330       -18.426       -19.469       -16.485       -17.025       -17.823       -18.839       -19.247       -20.846       -21.966       -22.717       -22.767       -24.127       -24.238       -24.854       -25.379        43.260
 0.730  3       -18.652       -18.578       -18.867       -19.485       -20.141       -18.593       -18.717       -19.128       -19.533       -19.855       -20.892       -21.687       -22.200       -22.234       -23.209       -23.178       -23.693       -23.964        43.260
 0.730  4       -17.427       -17.450       -18.714       -20.041       -20.931       -17.146       -17.858       -19.405       -20.424       -20.581       -21.670       -22.252       -22.652       -22.666       -23.440       -23.414       -23.803       -24.180        43.260
 0.740  1       -13.771       -14.159       -16.707       -18.330       -19.918       -13.111       -15.069       -17.508       -19.047       -19.889       -21.522       -22.631       -23.322       -23.360       -24.395       -24.319       -24.571       -24.637        43.296
 0.740  2       -16.826       -16.803       -17.320       -18.403       -19.462       -16.481       -17.023       -17.796       -18.827       -19.241       -20.845       -21.959       -22.718       -22.769       -24.137       -24.248       -24.861       -25.378        43.296
 0.740  3       -18.656       -18.582       -18.864       -19.478       -20.139       -18.596       -18.720       -19.119       -19.530       -19.857       -20.896       -21.686       -22.206       -22.239       -23.222       -23.190       -23.704       -23.964        43.296
 0.740  4       -17.421       -17.437       -18.687       -20.017       -20.932       -17.145       -17.834       -19.361       -20.426       -20.580       -21.677       -22.257       -22.661       -22.676       -23.452       -23.427       -23.816       -24.186        43.296
 0.750  1       -13.730       -14.106       -16.662       -18.296       -19.896       -13.095       -15.007       -17.487       -19.011       -19.879       -21.515       -22.626       -23.326       -23.364       -24.408       -24.337       -24.583       -24.657        43.332
 0.750  2       -16.821       -16.798       -17.311       -18.380       -19.456       -16.477       -17.021       -17.769       -18.815       -19.235       -20.844       -21.952       -22.718       -22.770       -24.146       -24.260       -24.869       -25.379        43.332
 0.750  3       -18.660       -18.586       -18.863       -19.470       -20.137       -18.599       -18.723       -19.110       -19.528       -19.858       -20.899       -21.686       -22.212       -22.245       -23.236       -23.204       -23.715       -23.966        43.332
 0.750  4       -17.412       -17.424       -18.661       -19.993       -20.935       -17.145       -17.812       -19.317       -20.425       -20.581       -21.684       -22.261       -22.669       -22.686       -23.464       -23.441       -23.829       -24.191        43.332
 0.760  1       -13.690       -14.055       -16.617       -18.264       -19.878       -13.080       -14.945       -17.466       -18.974       -19.868       -21.507       -22.621       -23.330       -23.368       -24.419       -24.355       -24.595       -24.677        43.367
 0.760  2       -16.815       -16.793       -17.303       -18.358       -19.451       -16.473       -17.018       -17.743       -18.802       -19.230       -20.843       -21.945       -22.719       -22.770       -24.156       -24.272       -24.876       -25.380        43.367
 0.760  3       -18.664       -18.590       -18.861       -19.463       -20.136       -18.601       -18.726       -19.101       -19.526       -19.858       -20.903       -21.685       -22.219       -22.251       -23.249       -23.218       -23.726       -23.968        43.367
 0.760  4       -17.402       -17.412       -18.634       -19.969       -20.938       -17.144       -17.789       -19.275       -20.424       -20.581       -21.690       -22.265       -22.678       -22.695       -23.475       -23.455       -23.842       -24.197        43.367
 0.770  1       -13.651       -14.006       -16.570       -18.230       -19.858       -13.064       -14.883       -17.445       -18.934       -19.857       -21.500       -22.615       -23.333       -23.372       -24.431       -24.373       -24.607       -24.697        43.402
 0.770  2       -16.810       -16.788       -17.296       -18.335       -19.447       -16.469       -17.015       -17.718       -18.788       -19.225       -20.842       -21.937       -22.720       -22.770       -24.165       -24.283       -24.883       -25.381        43.402
 0.770  3       -18.668       -18.594       -18.860       -19.456       -20.135       -18.604       -18.730       -19.092       -19.523       -19.857       -20.908       -21.684       -22.226       -22.256       -23.262       -23.232       -23.735       -23.971        43.402
 0.770  4       -17.394       -17.401       -18.607       -19.944       -20.943       -17.144       -17.768       -19.233       -20.421       -20.582       -21.696       -22.268       -22.687       -22.704       -23.486       -23.470       -23.855       -24.203        43.402
 0.780  1       -13.611       -13.958       -16.523       -18.196       -19.835       -13.047       -14.821       -17.424       -18.893       -19.846       -21.493       -22.609       -23.336       -23.376       -24.442       -24.390       -24.619       -24.717        43.436
 0.780  2       -16.804       -16.783       -17.289       -18.312       -19.439       -16.465       -17.013       -17.694       -18.773       -19.220       -20.841       -21.929       -22.720       -22.772       -24.174       -24.295       -24.889       -25.383        43.436
 0.780  3       -18.672       -18.598       -18.860       -19.448       -20.131       -18.606       -18.733       -19.082       -19.521       -19.856       -20.912       -21.683       -22.232       -22.262       -23.275       -23.246       -23.744       -23.976        43.436
 0.780  4       -17.384       -17.391       -18.579       -19.919       -20.945       -17.143       -17.746       -19.194       -20.417       -20.584       -21.701       -22.271       -22.695       -22.713       -23.497       -23.484       -23.867       -24.209        43.436
 0.790  1       -13.574       -13.913       -16.475       -18.162       -19.812       -13.031       -14.759       -17.400       -18.852       -19.835       -21.484       -22.604       -23.340       -23.380       -24.454       -24.408       -24.631       -24.736        43.470
 0.790  2       -16.798       -16.778       -17.283       -18.290       -19.432       -16.460       -17.010       -17.670       -18.757       -19.215       -20.839       -21.921       -22.721       -22.773       -24.183       -24.307       -24.896       -25.386        43.470
 0.790  3       -18.676       -18.602       -18.859       -19.441       -20.128       -18.608       -18.737       -19.071       -19.518       -19.854       -20.915       -21.682       -22.238       -22.269       -23.287       -23.261       -23.753       -23.980        43.470
 0.790  4       -17.376       -17.381       -18.552       -19.895       -20.948       -17.142       -17.726       -19.158       -20.411       -20.586       -21.706       -22.274       -22.703       -22.722       -23.509       -23.499       -23.879       -24.216        43.470
 0.800  1       -13.550       -13.870       -16.427       -18.128       -19.789       -13.015       -14.697       -17.374       -18.809       -19.823       -21.476       -22.599       -23.344       -23.383       -24.466       -24.426       -24.642       -24.756        43.504
 0.800  2       -16.793       -16.773       -17.278       -18.268       -19.426       -16.456       -17.007       -17.648       -18.740       -19.211       -20.837       -21.913       -22.723       -22.774       -24.193       -24.320       -24.902       -25.390        43.504
 0.800  3       -18.680       -18.606       -18.859       -19.434       -20.124       -18.611       -18.740       -19.059       -19.516       -19.851       -20.919       -21.681       -22.245       -22.274       -23.300       -23.276       -23.762       -23.986        43.504
 0.800  4       -17.369       -17.372       -18.524       -19.869       -20.952       -17.141       -17.706       -19.125       -20.404       -20.588       -21.711       -22.277       -22.711       -22.730       -23.521       -23.515       -23.891       -24.223        43.504
 0.810  1       -13.528       -13.830       -16.378       -18.095       -19.766       -12.998       -14.635       -17.345       -18.766       -19.810       -21.468       -22.594       -23.347       -23.387       -24.479       -24.445       -24.654       -24.775        43.537
 0.810  2       -16.787       -16.767       -17.273       -18.246       -19.419       -16.452       -17.004       -17.626       -18.722       -19.206       -20.835       -21.904       -22.724       -22.774       -24.202       -24.333       -24.908       -25.394        43.537
 0.810  3       -18.684       -18.610       -18.859       -19.427       -20.119       -18.613       -18.744       -19.045       -19.513       -19.848       -20.924       -21.679       -22.252       -22.280       -23.312       -23.291       -23.769       -23.994        43.537
 0.810  4       -17.363       -17.364       -18.497       -19.843       -20.954       -17.140       -17.687       -19.097       -20.395       -20.590       -21.716       -22.280       -22.719       -22.738       -23.533       -23.531       -23.902       -24.230        43.537
 0.820  1       -13.506       -13.791       -16.328       -18.062       -19.741       -12.982       -14.573       -17.314       -18.722       -19.797       -21.457       -22.589       -23.350       -23.390       -24.491       -24.464       -24.665       -24.794        43.570
 0.820  2       -16.782       -16.762       -17.269       -18.224       -19.410       -16.448       -17.001       -17.605       -18.703       -19.202       -20.831       -21.895       -22.725       -22.776       -24.211       -24.346       -24.912       -25.399        43.570
 0.820  3       -18.688       -18.613       -18.860       -19.420       -20.114       -18.614       -18.747       -19.031       -19.511       -19.845       -20.926       -21.678       -22.258       -22.287       -23.323       -23.306       -23.776       -24.002        43.570
 0.820  4       -17.357       -17.356       -18.469       -19.818       -20.955       -17.139       -17.669       -19.073       -20.385       -20.593       -21.719       -22.284       -22.727       -22.747       -23.545       -23.548       -23.913       -24.238        43.570
 0.830  1       -13.484       -13.754       -16.277       -18.028       -19.716       -12.966       -14.512       -17.281       -18.678       -19.784       -21.448       -22.586       -23.354       -23.394       -24.503       -24.482       -24.677       -24.813        43.602
 0.830  2       -16.776       -16.757       -17.265       -18.202       -19.402       -16.444       -16.998       -17.586       -18.684       -19.198       -20.829       -21.886       -22.727       -22.776       -24.220       -24.359       -24.915       -25.405        43.602
 0.830  3       -18.691       -18.617       -18.860       -19.413       -20.110       -18.616       -18.751       -19.017       -19.510       -19.842       -20.930       -21.676       -22.265       -22.293       -23.335       -23.322       -23.781       -24.012        43.602
 0.830  4       -17.350       -17.349       -18.442       -19.793       -20.958       -17.138       -17.653       -19.051       -20.372       -20.595       -21.724       -22.288       -22.735       -22.754       -23.557       -23.565       -23.924       -24.246        43.602
 0.840  1       -13.463       -13.719       -16.225       -17.993       -19.686       -12.951       -14.452       -17.247       -18.636       -19.770       -21.439       -22.582       -23.357       -23.397       -24.515       -24.501       -24.688       -24.831        43.634
 0.840  2       -16.770       -16.752       -17.262       -18.181       -19.391       -16.440       -16.994       -17.567       -18.665       -19.194       -20.825       -21.877       -22.727       -22.778       -24.229       -24.372       -24.918       -25.412        43.634
 0.840  3       -18.695       -18.621       -18.861       -19.406       -20.102       -18.618       -18.755       -19.004       -19.510       -19.839       -20.932       -21.675       -22.271       -22.299       -23.346       -23.338       -23.785       -24.022        43.634
 0.840  4       -17.344       -17.342       -18.415       -19.767       -20.957       -17.137       -17.637       -19.031       -20.358       -20.598       -21.728       -22.291       -22.742       -22.763       -23.569       -23.581       -23.934       -24.254        43.634
 0.850  1       -13.450       -13.687       -16.173       -17.959       -19.658       -12.935       -14.393       -17.214       -18.595       -19.755       -21.431       -22.579       -23.361       -23.401       -24.528       -24.520       -24.699       -24.850        43.666
 0.850  2       -16.765       -16.747       -17.259       -18.160       -19.382       -16.436       -16.991       -17.550       -18.645       -19.189       -20.822       -21.869       -22.730       -22.779       -24.238       -24.385       -24.920       -25.420        43.666
 0.850  3       -18.699       -18.625       -18.862       -19.399       -20.098       -18.619       -18.758       -18.995       -19.510       -19.836       -20.935       -21.674       -22.278       -22.305       -23.358       -23.354       -23.789       -24.033        43.666
 0.850  4       -17.340       -17.336       -18.388       -19.742       -20.958       -17.135       -17.623       -19.011       -20.342       -20.600       -21.732       -22.296       -22.750       -22.770       -23.581       -23.598       -23.944       -24.262        43.666
 0.860  1       -13.438       -13.656       -16.120       -17.924       -19.628       -12.920       -14.335       -17.180       -18.556       -19.740       -21.427       -22.575       -23.364       -23.404       -24.541       -24.538       -24.710       -24.868        43.697
 0.860  2       -16.759       -16.741       -17.256       -18.139       -19.371       -16.432       -16.987       -17.534       -18.626       -19.185       -20.819       -21.860       -22.731       -22.780       -24.247       -24.398       -24.922       -25.428        43.697
 0.860  3       -18.703       -18.629       -18.863       -19.392       -20.091       -18.620       -18.762       -18.988       -19.511       -19.833       -20.939       -21.673       -22.284       -22.311       -23.369       -23.370       -23.793       -24.045        43.697
 0.860  4       -17.336       -17.330       -18.362       -19.716       -20.957       -17.134       -17.611       -18.992       -20.324       -20.602       -21.738       -22.300       -22.757       -22.778       -23.594       -23.615       -23.953       -24.271        43.697
 0.870  1       -13.428       -13.627       -16.066       -17.891       -19.596       -12.905       -14.279       -17.147       -18.517       -19.723       -21.422       -22.572       -23.368       -23.408       -24.553       -24.556       -24.721       -24.886        43.728
 0.870  2       -16.754       -16.736       -17.254       -18.119       -19.360       -16.428       -16.983       -17.519       -18.605       -19.180       -20.813       -21.851       -22.732       -22.782       -24.255       -24.411       -24.923       -25.436        43.728
 0.870  3       -18.706       -18.632       -18.864       -19.386       -20.085       -18.622       -18.766       -18.984       -19.511       -19.830       -20.940       -21.672       -22.290       -22.318       -23.380       -23.386       -23.796       -24.058        43.728
 0.870  4       -17.332       -17.325       -18.337       -19.690       -20.955       -17.133       -17.600       -18.974       -20.305       -20.604       -21.742       -22.304       -22.765       -22.786       -23.606       -23.632       -23.962       -24.280        43.728
 0.880  1       -13.417       -13.600       -16.012       -17.856       -19.564       -12.891       -14.225       -17.114       -18.477       -19.707       -21.418       -22.568       -23.372       -23.411       -24.566       -24.575       -24.732       -24.904        43.759
 0.880  2       -16.748       -16.731       -17.252       -18.098       -19.347       -16.424       -16.980       -17.506       -18.584       -19.175       -20.809       -21.842       -22.734       -22.783       -24.264       -24.424       -24.923       -25.446        43.759
 0.880  3       -18.710       -18.636       -18.865       -19.379       -20.080       -18.623       -18.769       -18.982       -19.511       -19.827       -20.944       -21.671       -22.296       -22.324       -23.390       -23.402       -23.798       -24.072        43.759
 0.880  4       -17.329       -17.320       -18.312       -19.664       -20.952       -17.131       -17.590       -18.956       -20.284       -20.605       -21.748       -22.307       -22.772       -22.794       -23.618       -23.649       -23.971       -24.289        43.759
 0.890  1       -13.405       -13.575       -15.957       -17.823       -19.530       -12.877       -14.172       -17.080       -18.439       -19.689       -21.412       -22.564       -23.375       -23.415       -24.578       -24.593       -24.742       -24.922        43.789
 0.890  2       -16.742       -16.726       -17.250       -18.079       -19.334       -16.421       -16.976       -17.493       -18.562       -19.170       -20.803       -21.834       -22.735       -22.785       -24.272       -24.437       -24.923       -25.455        43.789
 0.890  3       -18.713       -18.640       -18.867       -19.374       -20.075       -18.623       -18.773       -18.981       -19.509       -19.824       -20.945       -21.671       -22.303       -22.331       -23.400       -23.418       -23.799       -24.086        43.789
 0.890  4       -17.324       -17.316       -18.287       -19.638       -20.948       -17.129       -17.581       -18.937       -20.262       -20.607       -21.751       -22.311       -22.780       -22.802       -23.630       -23.666       -23.979       -24.299        43.789
 0.900  1       -13.398       -13.552       -15.901       -17.788       -19.495       -12.863       -14.121       -17.046       -18.403       -19.671       -21.408       -22.559       -23.380       -23.419       -24.591       -24.611       -24.752       -24.940        43.819
 0.900  2       -16.737       -16.721       -17.248       -18.059       -19.320       -16.417       -16.971       -17.481       -18.540       -19.165       -20.799       -21.826       -22.738       -22.787       -24.281       -24.450       -24.923       -25.466        43.819
 0.900  3       -18.716       -18.643       -18.868       -19.369       -20.071       -18.624       -18.777       -18.980       -19.505       -19.821       -20.948       -21.670       -22.309       -22.337       -23.411       -23.434       -23.801       -24.101        43.819
 0.900  4       -17.322       -17.312       -18.263       -19.611       -20.942       -17.128       -17.573       -18.919       -20.239       -20.608       -21.757       -22.314       -22.788       -22.809       -23.642       -23.683       -23.987       -24.308        43.819
 0.910  1       -13.392       -13.530       -15.845       -17.755       -19.463       -12.850       -14.072       -17.012       -18.367       -19.651       -21.402       -22.555       -23.384       -23.423       -24.603       -24.629       -24.763       -24.957        43.849
 0.910  2       -16.732       -16.716       -17.247       -18.041       -19.307       -16.413       -16.967       -17.469       -18.518       -19.159       -20.792       -21.818       -22.740       -22.789       -24.289       -24.463       -24.922       -25.476        43.849
 0.910  3       -18.720       -18.647       -18.870       -19.363       -20.069       -18.625       -18.780       -18.979       -19.500       -19.817       -20.948       -21.670       -22.316       -22.343       -23.421       -23.451       -23.801       -24.116        43.849
 0.910  4       -17.320       -17.308       -18.240       -19.586       -20.936       -17.126       -17.567       -18.899       -20.215       -20.609       -21.759       -22.318       -22.795       -22.818       -23.654       -23.700       -23.995       -24.318        43.849
 0.920  1       -13.386       -13.509       -15.788       -17.724       -19.432       -12.837       -14.025       -16.977       -18.332       -19.631       -21.396       -22.550       -23.387       -23.426       -24.615       -24.647       -24.773       -24.975        43.878
 0.920  2       -16.727       -16.711       -17.245       -18.024       -19.294       -16.410       -16.963       -17.458       -18.494       -19.154       -20.786       -21.810       -22.742       -22.790       -24.296       -24.476       -24.920       -25.488        43.878
 0.920  3       -18.723       -18.650       -18.872       -19.357       -20.069       -18.625       -18.784       -18.978       -19.494       -19.814       -20.950       -21.669       -22.322       -22.350       -23.430       -23.467       -23.801       -24.133        43.878
 0.920  4       -17.319       -17.305       -18.216       -19.561       -20.930       -17.124       -17.560       -18.880       -20.190       -20.611       -21.763       -22.321       -22.803       -22.826       -23.666       -23.717       -24.002       -24.329        43.878
 0.930  1       -13.381       -13.490       -15.731       -17.691       -19.400       -12.825       -13.981       -16.940       -18.297       -19.611       -21.389       -22.546       -23.392       -23.430       -24.627       -24.665       -24.783       -24.992        43.907
 0.930  2       -16.722       -16.707       -17.244       -18.006       -19.280       -16.406       -16.958       -17.447       -18.471       -19.148       -20.778       -21.802       -22.744       -22.792       -24.304       -24.489       -24.917       -25.501        43.907
 0.930  3       -18.726       -18.654       -18.874       -19.352       -20.068       -18.626       -18.788       -18.977       -19.486       -19.810       -20.950       -21.669       -22.329       -22.356       -23.439       -23.483       -23.799       -24.151        43.907
 0.930  4       -17.317       -17.301       -18.194       -19.537       -20.921       -17.123       -17.555       -18.860       -20.164       -20.612       -21.765       -22.324       -22.811       -22.834       -23.678       -23.734       -24.009       -24.339        43.907
 0.940  1       -13.375       -13.472       -15.673       -17.657       -19.363       -12.813       -13.939       -16.904       -18.262       -19.590       -21.382       -22.540       -23.395       -23.434       -24.639       -24.683       -24.793       -25.009        43.936
 0.940  2       -16.717       -16.702       -17.243       -17.989       -19.263       -16.402       -16.954       -17.437       -18.446       -19.142       -20.771       -21.794       -22.746       -22.794       -24.311       -24.502       -24.912       -25.514        43.936
 0.940  3       -18.729       -18.657       -18.877       -19.347       -20.066       -18.626       -18.791       -18.976       -19.478       -19.806       -20.950       -21.669       -22.335       -22.363       -23.448       -23.500       -23.796       -24.170        43.936
 0.940  4       -17.316       -17.298       -18.171       -19.510       -20.908       -17.121       -17.549       -18.839       -20.137       -20.614       -21.767       -22.326       -22.818       -22.842       -23.689       -23.751       -24.015       -24.350        43.936
 0.950  1       -13.368       -13.456       -15.615       -17.623       -19.330       -12.802       -13.898       -16.866       -18.227       -19.568       -21.379       -22.535       -23.399       -23.437       -24.650       -24.700       -24.802       -25.026        43.964
 0.950  2       -16.712       -16.697       -17.241       -17.972       -19.248       -16.399       -16.949       -17.427       -18.422       -19.136       -20.766       -21.787       -22.749       -22.796       -24.318       -24.515       -24.906       -25.528        43.964
 0.950  3       -18.732       -18.661       -18.879       -19.341       -20.067       -18.626       -18.795       -18.975       -19.470       -19.802       -20.953       -21.669       -22.342       -22.368       -23.457       -23.516       -23.791       -24.189        43.964
 0.950  4       -17.315       -17.296       -18.149       -19.485       -20.897       -17.119       -17.543       -18.818       -20.109       -20.616       -21.772       -22.330       -22.826       -22.849       -23.700       -23.768       -24.021       -24.361        43.964
 0.960  1       -13.364       -13.440       -15.557       -17.589       -19.294       -12.792       -13.860       -16.828       -18.193       -19.545       -21.372       -22.530       -23.403       -23.441       -24.661       -24.718       -24.811       -25.043        43.992
 0.960  2       -16.707       -16.693       -17.240       -17.955       -19.230       -16.395       -16.945       -17.418       -18.397       -19.130       -20.758       -21.780       -22.751       -22.798       -24.325       -24.527       -24.900       -25.541        43.992
 0.960  3       -18.735       -18.664       -18.881       -19.337       -20.066       -18.626       -18.798       -18.974       -19.461       -19.798       -20.952       -21.669       -22.348       -22.375       -23.465       -23.532       -23.787       -24.208        43.992
 0.960  4       -17.315       -17.293       -18.128       -19.459       -20.882       -17.117       -17.537       -18.796       -20.081       -20.618       -21.773       -22.333       -22.834       -22.856       -23.711       -23.785       -24.027       -24.372        43.992
 0.970  1       -13.360       -13.425       -15.498       -17.555       -19.261       -12.782       -13.823       -16.790       -18.159       -19.522       -21.367       -22.525       -23.407       -23.444       -24.671       -24.735       -24.820       -25.059        44.020
 0.970  2       -16.703       -16.688       -17.238       -17.940       -19.214       -16.392       -16.940       -17.410       -18.371       -19.124       -20.750       -21.773       -22.753       -22.799       -24.331       -24.540       -24.895       -25.554        44.020
 0.970  3       -18.738       -18.667       -18.884       -19.332       -20.065       -18.626       -18.802       -18.973       -19.451       -19.795       -20.952       -21.669       -22.354       -22.381       -23.473       -23.547       -23.785       -24.226        44.020
 0.970  4       -17.316       -17.291       -18.107       -19.433       -20.868       -17.116       -17.530       -18.774       -20.051       -20.620       -21.775       -22.337       -22.841       -22.864       -23.722       -23.801       -24.032       -24.383        44.020
 0.980  1       -13.356       -13.411       -15.439       -17.522       -19.229       -12.772       -13.789       -16.750       -18.124       -19.499       -21.361       -22.521       -23.410       -23.447       -24.681       -24.752       -24.829       -25.076        44.048
 0.980  2       -16.698       -16.684       -17.237       -17.925       -19.198       -16.388       -16.935       -17.403       -18.345       -19.117       -20.741       -21.767       -22.756       -22.801       -24.337       -24.553       -24.893       -25.566        44.048
 0.980  3       -18.741       -18.671       -18.886       -19.329       -20.064       -18.626       -18.806       -18.973       -19.442       -19.791       -20.951       -21.669       -22.361       -22.386       -23.481       -23.563       -23.785       -24.242        44.048
 0.980  4       -17.317       -17.288       -18.086       -19.408       -20.854       -17.114       -17.523       -18.752       -20.021       -20.623       -21.775       -22.341       -22.849       -22.871       -23.732       -23.818       -24.038       -24.395        44.048
 0.990  1       -13.351       -13.398       -15.380       -17.488       -19.193       -12.763       -13.758       -16.710       -18.089       -19.476       -21.355       -22.516       -23.413       -23.451       -24.691       -24.769       -24.839       -25.092        44.075
 0.990  2       -16.693       -16.680       -17.235       -17.910       -19.179       -16.385       -16.930       -17.396       -18.319       -19.111       -20.732       -21.760       -22.757       -22.803       -24.343       -24.565       -24.894       -25.576        44.075
 0.990  3       -18.744       -18.674       -18.889       -19.325       -20.060       -18.626       -18.809       -18.972       -19.433       -19.787       -20.951       -21.670       -22.366       -22.393       -23.489       -23.579       -23.788       -24.257        44.075
 0.990  4       -17.318       -17.286       -18.066       -19.382       -20.835       -17.112       -17.516       -18.728       -19.990       -20.626       -21.776       -22.345       -22.856       -22.878       -23.742       -23.834       -24.043       -24.407        44.075
 1.000  1       -13.346       -13.385       -15.321       -17.454       -19.157       -12.755       -13.729       -16.669       -18.054       -19.452       -21.349       -22.511       -23.416       -23.454       -24.701       -24.785       -24.848       -25.108        44.102
 1.000  2       -16.688       -16.675       -17.233       -17.896       -19.160       -16.381       -16.926       -17.390       -18.292       -19.105       -20.725       -21.754       -22.759       -22.805       -24.348       -24.577       -24.896       -25.586        44.102
 1.000  3       -18.747       -18.677       -18.892       -19.321       -20.056       -18.625       -18.813       -18.972       -19.423       -19.784       -20.950       -21.670       -22.372       -22.399       -23.496       -23.594       -23.793       -24.271        44.102
 1.000  4       -17.319       -17.284       -18.046       -19.355       -20.817       -17.110       -17.510       -18.705       -19.957       -20.629       -21.777       -22.348       -22.863       -22.886       -23.752       -23.849       -24.048       -24.418        44.102
 1.010  1       -13.340       -13.372       -15.262       -17.420       -19.124       -12.747       -13.702       -16.626       -18.018       -19.428       -21.344       -22.507       -23.419       -23.457       -24.710       -24.801       -24.857       -25.124        44.128
 1.010  2       -16.684       -16.671       -17.231       -17.882       -19.141       -16.378       -16.921       -17.385       -18.265       -19.098       -20.718       -21.748       -22.762       -22.806       -24.353       -24.589       -24.899       -25.596        44.128
 1.010  3       -18.749       -18.680       -18.895       -19.317       -20.053       -18.625       -18.816       -18.972       -19.414       -19.780       -20.951       -21.671       -22.378       -22.404       -23.503       -23.610       -23.798       -24.284        44.128
 1.010  4       -17.319       -17.282       -18.027       -19.329       -20.799       -17.108       -17.504       -18.681       -19.924       -20.632       -21.779       -22.353       -22.870       -22.892       -23.762       -23.865       -24.053       -24.430        44.128
 1.020  1       -13.334       -13.361       -15.203       -17.386       -19.089       -12.739       -13.677       -16.583       -17.982       -19.404       -21.337       -22.503       -23.422       -23.460       -24.720       -24.816       -24.867       -25.140        44.155
 1.020  2       -16.680       -16.667       -17.229       -17.869       -19.122       -16.375       -16.916       -17.380       -18.239       -19.092       -20.708       -21.743       -22.764       -22.808       -24.357       -24.601       -24.902       -25.605        44.155
 1.020  3       -18.752       -18.683       -18.897       -19.314       -20.047       -18.624       -18.819       -18.972       -19.405       -19.777       -20.949       -21.671       -22.384       -22.410       -23.510       -23.625       -23.804       -24.297        44.155
 1.020  4       -17.320       -17.280       -18.008       -19.303       -20.779       -17.105       -17.498       -18.658       -19.890       -20.635       -21.779       -22.357       -22.877       -22.900       -23.771       -23.879       -24.058       -24.442        44.155
 1.030  1       -13.328       -13.349       -15.144       -17.350       -19.052       -12.732       -13.655       -16.538       -17.945       -19.379       -21.332       -22.498       -23.423       -23.462       -24.728       -24.831       -24.876       -25.156        44.181
 1.030  2       -16.676       -16.663       -17.227       -17.857       -19.102       -16.372       -16.911       -17.376       -18.211       -19.085       -20.699       -21.738       -22.765       -22.810       -24.361       -24.613       -24.905       -25.614        44.181
 1.030  3       -18.754       -18.686       -18.900       -19.310       -20.038       -18.624       -18.823       -18.972       -19.395       -19.775       -20.948       -21.672       -22.389       -22.416       -23.517       -23.640       -23.810       -24.310        44.181
 1.030  4       -17.320       -17.279       -17.990       -19.279       -20.763       -17.103       -17.492       -18.634       -19.855       -20.639       -21.781       -22.361       -22.884       -22.907       -23.780       -23.894       -24.063       -24.454        44.181
 1.040  1       -13.321       -13.338       -15.086       -17.315       -19.017       -12.726       -13.635       -16.492       -17.909       -19.354       -21.326       -22.494       -23.425       -23.463       -24.737       -24.846       -24.886       -25.171        44.207
 1.040  2       -16.672       -16.659       -17.225       -17.845       -19.084       -16.369       -16.906       -17.372       -18.184       -19.078       -20.690       -21.733       -22.767       -22.811       -24.365       -24.624       -24.909       -25.622        44.207
 1.040  3       -18.757       -18.689       -18.903       -19.306       -20.031       -18.623       -18.826       -18.972       -19.386       -19.772       -20.947       -21.673       -22.394       -22.421       -23.523       -23.655       -23.816       -24.322        44.207
 1.040  4       -17.321       -17.277       -17.972       -19.255       -20.747       -17.100       -17.487       -18.610       -19.819       -20.642       -21.782       -22.365       -22.890       -22.913       -23.789       -23.908       -24.069       -24.466        44.207
 1.050  1       -13.314       -13.327       -15.028       -17.280       -18.984       -12.719       -13.617       -16.445       -17.872       -19.329       -21.320       -22.490       -23.426       -23.465       -24.745       -24.861       -24.896       -25.187        44.233
 1.050  2       -16.667       -16.655       -17.222       -17.834       -19.065       -16.367       -16.901       -17.369       -18.156       -19.070       -20.681       -21.728       -22.769       -22.812       -24.369       -24.636       -24.913       -25.631        44.233
 1.050  3       -18.759       -18.692       -18.906       -19.303       -20.025       -18.622       -18.830       -18.973       -19.376       -19.769       -20.945       -21.674       -22.399       -22.426       -23.530       -23.670       -23.823       -24.335        44.233
 1.050  4       -17.321       -17.276       -17.954       -19.229       -20.728       -17.097       -17.482       -18.586       -19.783       -20.645       -21.784       -22.370       -22.897       -22.919       -23.797       -23.923       -24.074       -24.478        44.233
 1.060  1       -13.307       -13.317       -14.971       -17.246       -18.949       -12.714       -13.601       -16.396       -17.840       -19.303       -21.315       -22.487       -23.427       -23.467       -24.752       -24.875       -24.907       -25.202        44.258
 1.060  2       -16.663       -16.651       -17.220       -17.823       -19.044       -16.365       -16.896       -17.366       -18.129       -19.062       -20.672       -21.724       -22.770       -22.814       -24.372       -24.647       -24.918       -25.640        44.258
 1.060  3       -18.761       -18.695       -18.910       -19.301       -20.017       -18.621       -18.833       -18.973       -19.367       -19.767       -20.943       -21.675       -22.404       -22.431       -23.536       -23.685       -23.829       -24.348        44.258
 1.060  4       -17.321       -17.275       -17.937       -19.204       -20.707       -17.094       -17.478       -18.563       -19.747       -20.647       -21.784       -22.375       -22.904       -22.926       -23.806       -23.936       -24.080       -24.490        44.258
 1.070  1       -13.299       -13.306       -14.914       -17.211       -18.916       -12.708       -13.586       -16.346       -17.812       -19.276       -21.308       -22.483       -23.428       -23.469       -24.760       -24.889       -24.917       -25.217        44.283
 1.070  2       -16.659       -16.647       -17.217       -17.812       -19.023       -16.363       -16.891       -17.364       -18.104       -19.054       -20.662       -21.720       -22.771       -22.815       -24.375       -24.658       -24.922       -25.649        44.283
 1.070  3       -18.763       -18.698       -18.913       -19.298       -20.009       -18.620       -18.836       -18.974       -19.358       -19.764       -20.942       -21.677       -22.408       -22.436       -23.541       -23.699       -23.836       -24.361        44.283
 1.070  4       -17.320       -17.274       -17.921       -19.178       -20.686       -17.091       -17.474       -18.539       -19.711       -20.649       -21.785       -22.381       -22.910       -22.932       -23.814       -23.949       -24.086       -24.503        44.283
 1.080  1       -13.290       -13.296       -14.858       -17.175       -18.883       -12.703       -13.573       -16.294       -17.788       -19.248       -21.301       -22.480       -23.429       -23.470       -24.767       -24.902       -24.928       -25.232        44.308
 1.080  2       -16.656       -16.643       -17.214       -17.802       -19.002       -16.361       -16.887       -17.362       -18.079       -19.044       -20.653       -21.717       -22.772       -22.816       -24.377       -24.669       -24.927       -25.657        44.308
 1.080  3       -18.766       -18.700       -18.916       -19.296       -20.002       -18.619       -18.839       -18.975       -19.350       -19.762       -20.940       -21.678       -22.413       -22.441       -23.547       -23.714       -23.843       -24.373        44.308
 1.080  4       -17.320       -17.273       -17.905       -19.153       -20.664       -17.087       -17.470       -18.516       -19.676       -20.650       -21.785       -22.387       -22.916       -22.938       -23.822       -23.962       -24.092       -24.515        44.308
 1.090  1       -13.281       -13.286       -14.803       -17.141       -18.854       -12.698       -13.561       -16.241       -17.767       -19.219       -21.297       -22.476       -23.429       -23.470       -24.774       -24.915       -24.939       -25.246        44.333
 1.090  2       -16.652       -16.639       -17.211       -17.793       -18.985       -16.360       -16.882       -17.360       -18.056       -19.034       -20.644       -21.713       -22.773       -22.817       -24.379       -24.679       -24.932       -25.665        44.333
 1.090  3       -18.768       -18.703       -18.919       -19.295       -20.001       -18.618       -18.842       -18.976       -19.342       -19.759       -20.939       -21.679       -22.417       -22.445       -23.552       -23.728       -23.849       -24.385        44.333
 1.090  4       -17.319       -17.273       -17.889       -19.129       -20.645       -17.084       -17.467       -18.493       -19.642       -20.650       -21.785       -22.393       -22.923       -22.944       -23.830       -23.975       -24.099       -24.527        44.333
 1.100  1       -13.272       -13.276       -14.749       -17.106       -18.823       -12.694       -13.551       -16.187       -17.747       -19.188       -21.290       -22.472       -23.429       -23.470       -24.780       -24.928       -24.950       -25.261        44.358
 1.100  2       -16.649       -16.635       -17.208       -17.784       -18.966       -16.360       -16.877       -17.359       -18.032       -19.023       -20.635       -21.711       -22.773       -22.817       -24.380       -24.690       -24.937       -25.672        44.358
 1.100  3       -18.770       -18.706       -18.922       -19.294       -19.998       -18.617       -18.845       -18.977       -19.334       -19.757       -20.937       -21.681       -22.421       -22.449       -23.557       -23.742       -23.856       -24.397        44.358
 1.100  4       -17.319       -17.272       -17.874       -19.105       -20.624       -17.079       -17.464       -18.470       -19.606       -20.650       -21.784       -22.400       -22.929       -22.949       -23.837       -23.987       -24.105       -24.539        44.358
 1.110  1       -13.262       -13.266       -14.695       -17.071       -18.792       -12.689       -13.541       -16.131       -17.728       -19.157       -21.284       -22.467       -23.428       -23.470       -24.786       -24.940       -24.961       -25.275        44.382
 1.110  2       -16.645       -16.632       -17.204       -17.776       -18.946       -16.360       -16.872       -17.357       -18.009       -19.011       -20.625       -21.708       -22.773       -22.817       -24.382       -24.700       -24.942       -25.680        44.382
 1.110  3       -18.772       -18.708       -18.925       -19.293       -19.991       -18.617       -18.849       -18.978       -19.326       -19.754       -20.935       -21.683       -22.424       -22.453       -23.562       -23.756       -23.864       -24.409        44.382
 1.110  4       -17.318       -17.272       -17.859       -19.082       -20.603       -17.075       -17.461       -18.447       -19.571       -20.648       -21.784       -22.405       -22.935       -22.955       -23.844       -24.000       -24.112       -24.550        44.382
 1.120  1       -13.252       -13.255       -14.643       -17.035       -18.759       -12.685       -13.532       -16.075       -17.709       -19.125       -21.279       -22.462       -23.427       -23.470       -24.792       -24.952       -24.972       -25.289        44.406
 1.120  2       -16.641       -16.628       -17.201       -17.768       -18.924       -16.360       -16.868       -17.356       -17.986       -18.999       -20.616       -21.705       -22.773       -22.817       -24.383       -24.710       -24.948       -25.687        44.406
 1.120  3       -18.773       -18.710       -18.929       -19.292       -19.984       -18.616       -18.852       -18.979       -19.318       -19.752       -20.933       -21.685       -22.427       -22.457       -23.567       -23.769       -23.872       -24.420        44.406
 1.120  4       -17.317       -17.271       -17.845       -19.059       -20.581       -17.070       -17.459       -18.425       -19.537       -20.645       -21.783       -22.411       -22.940       -22.961       -23.851       -24.012       -24.119       -24.562        44.406
 1.130  1       -13.241       -13.245       -14.592       -16.999       -18.728       -12.682       -13.524       -16.019       -17.693       -19.092       -21.273       -22.456       -23.426       -23.471       -24.797       -24.964       -24.984       -25.303        44.430
 1.130  2       -16.638       -16.624       -17.197       -17.760       -18.903       -16.361       -16.863       -17.355       -17.965       -18.985       -20.606       -21.703       -22.772       -22.818       -24.384       -24.720       -24.954       -25.694        44.430
 1.130  3       -18.775       -18.713       -18.932       -19.290       -19.976       -18.615       -18.854       -18.981       -19.311       -19.749       -20.932       -21.687       -22.431       -22.461       -23.571       -23.782       -23.879       -24.431        44.430
 1.130  4       -17.316       -17.271       -17.832       -19.036       -20.559       -17.065       -17.456       -18.402       -19.504       -20.641       -21.782       -22.416       -22.945       -22.966       -23.858       -24.023       -24.127       -24.574        44.430
 1.140  1       -13.230       -13.235       -14.542       -16.962       -18.697       -12.678       -13.517       -15.964       -17.677       -19.057       -21.268       -22.451       -23.425       -23.470       -24.802       -24.976       -24.996       -25.317        44.454
 1.140  2       -16.635       -16.620       -17.194       -17.752       -18.881       -16.362       -16.859       -17.355       -17.944       -18.972       -20.597       -21.701       -22.771       -22.818       -24.384       -24.729       -24.960       -25.701        44.454
 1.140  3       -18.777       -18.715       -18.935       -19.289       -19.969       -18.614       -18.857       -18.982       -19.303       -19.747       -20.930       -21.689       -22.433       -22.464       -23.575       -23.795       -23.887       -24.443        44.454
 1.140  4       -17.315       -17.271       -17.819       -19.013       -20.536       -17.060       -17.455       -18.380       -19.472       -20.636       -21.782       -22.421       -22.950       -22.972       -23.864       -24.034       -24.134       -24.585        44.454
 1.150  1       -13.218       -13.225       -14.493       -16.925       -18.668       -12.675       -13.510       -15.910       -17.661       -19.023       -21.262       -22.445       -23.423       -23.470       -24.806       -24.987       -25.007       -25.330        44.477
 1.150  2       -16.632       -16.616       -17.190       -17.745       -18.860       -16.364       -16.854       -17.354       -17.924       -18.957       -20.589       -21.700       -22.769       -22.817       -24.384       -24.739       -24.966       -25.708        44.477
 1.150  3       -18.778       -18.717       -18.939       -19.288       -19.961       -18.613       -18.860       -18.984       -19.296       -19.744       -20.930       -21.691       -22.435       -22.467       -23.579       -23.808       -23.895       -24.454        44.477
 1.150  4       -17.314       -17.271       -17.807       -18.991       -20.512       -17.055       -17.453       -18.358       -19.440       -20.629       -21.781       -22.427       -22.955       -22.977       -23.870       -24.045       -24.142       -24.596        44.477
 1.160  1       -13.207       -13.215       -14.446       -16.888       -18.639       -12.672       -13.503       -15.856       -17.645       -18.987       -21.255       -22.440       -23.420       -23.469       -24.810       -24.998       -25.019       -25.344        44.500
 1.160  2       -16.629       -16.612       -17.186       -17.739       -18.839       -16.366       -16.850       -17.354       -17.904       -18.942       -20.579       -21.698       -22.767       -22.816       -24.383       -24.748       -24.973       -25.715        44.500
 1.160  3       -18.780       -18.719       -18.942       -19.287       -19.953       -18.612       -18.863       -18.986       -19.289       -19.742       -20.930       -21.693       -22.437       -22.470       -23.583       -23.821       -23.904       -24.465        44.500
 1.160  4       -17.313       -17.271       -17.795       -18.969       -20.488       -17.049       -17.452       -18.336       -19.409       -20.621       -21.779       -22.432       -22.960       -22.983       -23.876       -24.056       -24.150       -24.608        44.500
 1.170  1       -13.195       -13.205       -14.401       -16.851       -18.609       -12.669       -13.498       -15.804       -17.628       -18.952       -21.249       -22.434       -23.418       -23.468       -24.813       -25.010       -25.032       -25.357        44.524
 1.170  2       -16.627       -16.608       -17.182       -17.732       -18.817       -16.368       -16.845       -17.353       -17.884       -18.926       -20.569       -21.697       -22.764       -22.815       -24.383       -24.757       -24.980       -25.722        44.524
 1.170  3       -18.782       -18.721       -18.945       -19.286       -19.946       -18.611       -18.866       -18.987       -19.281       -19.740       -20.929       -21.696       -22.439       -22.473       -23.586       -23.833       -23.913       -24.476        44.524
 1.170  4       -17.312       -17.270       -17.784       -18.947       -20.464       -17.044       -17.451       -18.314       -19.378       -20.612       -21.778       -22.438       -22.965       -22.988       -23.881       -24.067       -24.159       -24.619        44.524
 1.180  1       -13.183       -13.195       -14.357       -16.814       -18.578       -12.667       -13.492       -15.751       -17.609       -18.916       -21.243       -22.429       -23.415       -23.468       -24.816       -25.020       -25.044       -25.370        44.546
 1.180  2       -16.623       -16.604       -17.177       -17.726       -18.794       -16.371       -16.841       -17.353       -17.865       -18.910       -20.560       -21.696       -22.761       -22.814       -24.382       -24.766       -24.987       -25.729        44.546
 1.180  3       -18.783       -18.723       -18.949       -19.286       -19.939       -18.610       -18.868       -18.989       -19.272       -19.738       -20.929       -21.698       -22.441       -22.475       -23.589       -23.845       -23.922       -24.486        44.546
 1.180  4       -17.310       -17.270       -17.773       -18.926       -20.440       -17.038       -17.450       -18.293       -19.350       -20.601       -21.777       -22.444       -22.969       -22.993       -23.886       -24.078       -24.168       -24.629        44.546
 1.190  1       -13.171       -13.185       -14.315       -16.776       -18.548       -12.664       -13.486       -15.699       -17.587       -18.881       -21.237       -22.425       -23.413       -23.467       -24.819       -25.030       -25.058       -25.383        44.569
 1.190  2       -16.621       -16.600       -17.173       -17.720       -18.772       -16.374       -16.837       -17.352       -17.847       -18.893       -20.552       -21.695       -22.759       -22.813       -24.381       -24.774       -24.995       -25.735        44.569
 1.190  3       -18.784       -18.725       -18.952       -19.286       -19.931       -18.609       -18.871       -18.991       -19.263       -19.737       -20.929       -21.701       -22.442       -22.478       -23.592       -23.856       -23.932       -24.497        44.569
 1.190  4       -17.309       -17.270       -17.764       -18.905       -20.415       -17.032       -17.450       -18.271       -19.326       -20.588       -21.776       -22.450       -22.973       -22.999       -23.891       -24.087       -24.177       -24.640        44.569
 1.200  1       -13.160       -13.175       -14.274       -16.737       -18.518       -12.662       -13.481       -15.647       -17.564       -18.846       -21.229       -22.420       -23.410       -23.466       -24.821       -25.040       -25.071       -25.395        44.592
 1.200  2       -16.618       -16.596       -17.169       -17.715       -18.750       -16.377       -16.832       -17.352       -17.829       -18.876       -20.544       -21.694       -22.756       -22.812       -24.379       -24.782       -25.003       -25.742        44.592
 1.200  3       -18.785       -18.727       -18.955       -19.286       -19.924       -18.609       -18.874       -18.994       -19.252       -19.737       -20.930       -21.704       -22.443       -22.480       -23.595       -23.867       -23.942       -24.507        44.592
 1.200  4       -17.308       -17.269       -17.754       -18.884       -20.390       -17.026       -17.450       -18.250       -19.305       -20.574       -21.775       -22.456       -22.977       -23.004       -23.896       -24.097       -24.187       -24.651        44.592
 1.210  1       -13.148       -13.165       -14.236       -16.700       -18.490       -12.660       -13.476       -15.594       -17.538       -18.811       -21.221       -22.416       -23.407       -23.465       -24.823       -25.049       -25.084       -25.407        44.614
 1.210  2       -16.615       -16.593       -17.164       -17.710       -18.728       -16.380       -16.828       -17.351       -17.813       -18.858       -20.536       -21.694       -22.753       -22.810       -24.377       -24.789       -25.011       -25.748        44.614
 1.210  3       -18.787       -18.729       -18.958       -19.286       -19.916       -18.608       -18.876       -18.996       -19.241       -19.737       -20.933       -21.707       -22.444       -22.482       -23.597       -23.877       -23.952       -24.517        44.614
 1.210  4       -17.307       -17.269       -17.746       -18.863       -20.364       -17.020       -17.450       -18.229       -19.287       -20.558       -21.773       -22.462       -22.981       -23.009       -23.900       -24.106       -24.197       -24.661        44.614
 1.220  1       -13.136       -13.155       -14.200       -16.662       -18.461       -12.658       -13.470       -15.542       -17.511       -18.777       -21.211       -22.411       -23.404       -23.464       -24.824       -25.059       -25.098       -25.419        44.636
 1.220  2       -16.612       -16.589       -17.160       -17.705       -18.707       -16.384       -16.824       -17.351       -17.796       -18.840       -20.528       -21.693       -22.748       -22.807       -24.375       -24.797       -25.019       -25.754        44.636
 1.220  3       -18.788       -18.730       -18.962       -19.286       -19.909       -18.608       -18.878       -18.998       -19.229       -19.737       -20.935       -21.710       -22.444       -22.484       -23.600       -23.888       -23.963       -24.528        44.636
 1.220  4       -17.305       -17.268       -17.738       -18.843       -20.338       -17.014       -17.450       -18.208       -19.270       -20.541       -21.770       -22.469       -22.985       -23.015       -23.904       -24.115       -24.207       -24.671        44.636
 1.230  1       -13.125       -13.144       -14.166       -16.623       -18.432       -12.657       -13.465       -15.490       -17.483       -18.744       -21.201       -22.407       -23.400       -23.463       -24.825       -25.068       -25.111       -25.432        44.658
 1.230  2       -16.610       -16.585       -17.155       -17.700       -18.684       -16.388       -16.820       -17.350       -17.780       -18.822       -20.519       -21.693       -22.743       -22.805       -24.373       -24.804       -25.028       -25.760        44.658
 1.230  3       -18.789       -18.732       -18.965       -19.287       -19.902       -18.607       -18.881       -19.000       -19.218       -19.736       -20.936       -21.713       -22.444       -22.485       -23.602       -23.898       -23.974       -24.538        44.658
 1.230  4       -17.304       -17.268       -17.730       -18.822       -20.311       -17.007       -17.451       -18.188       -19.253       -20.522       -21.767       -22.475       -22.989       -23.020       -23.908       -24.124       -24.217       -24.682        44.658
 1.240  1       -13.113       -13.134       -14.134       -16.584       -18.403       -12.655       -13.460       -15.437       -17.454       -18.712       -21.191       -22.403       -23.397       -23.462       -24.826       -25.078       -25.125       -25.444        44.680
 1.240  2       -16.606       -16.581       -17.151       -17.695       -18.662       -16.392       -16.816       -17.349       -17.765       -18.803       -20.510       -21.693       -22.739       -22.802       -24.371       -24.812       -25.037       -25.766        44.680
 1.240  3       -18.790       -18.733       -18.968       -19.287       -19.896       -18.607       -18.883       -19.003       -19.209       -19.736       -20.937       -21.716       -22.444       -22.487       -23.605       -23.909       -23.984       -24.547        44.680
 1.240  4       -17.302       -17.267       -17.723       -18.802       -20.284       -17.001       -17.451       -18.167       -19.237       -20.502       -21.764       -22.481       -22.993       -23.025       -23.911       -24.133       -24.228       -24.692        44.680
 1.250  1       -13.100       -13.124       -14.104       -16.545       -18.374       -12.654       -13.454       -15.383       -17.426       -18.680       -21.184       -22.399       -23.394       -23.460       -24.826       -25.087       -25.138       -25.455        44.701
 1.250  2       -16.603       -16.578       -17.146       -17.691       -18.639       -16.396       -16.812       -17.348       -17.751       -18.784       -20.503       -21.693       -22.735       -22.799       -24.368       -24.819       -25.046       -25.772        44.701
 1.250  3       -18.791       -18.735       -18.971       -19.288       -19.889       -18.607       -18.885       -19.005       -19.202       -19.735       -20.939       -21.719       -22.444       -22.488       -23.607       -23.919       -23.995       -24.557        44.701
 1.250  4       -17.301       -17.266       -17.717       -18.783       -20.256       -16.994       -17.452       -18.147       -19.221       -20.480       -21.763       -22.488       -22.997       -23.030       -23.915       -24.143       -24.239       -24.702        44.701
 1.260  1       -13.089       -13.114       -14.076       -16.506       -18.346       -12.653       -13.448       -15.329       -17.398       -18.649       -21.175       -22.395       -23.391       -23.459       -24.827       -25.097       -25.152       -25.467        44.723
 1.260  2       -16.601       -16.574       -17.141       -17.687       -18.618       -16.400       -16.808       -17.347       -17.738       -18.765       -20.496       -21.693       -22.731       -22.796       -24.366       -24.826       -25.055       -25.778        44.723
 1.260  3       -18.791       -18.736       -18.974       -19.289       -19.883       -18.606       -18.888       -19.008       -19.197       -19.733       -20.942       -21.723       -22.445       -22.490       -23.610       -23.928       -24.006       -24.567        44.723
 1.260  4       -17.299       -17.265       -17.711       -18.763       -20.228       -16.987       -17.452       -18.127       -19.206       -20.458       -21.761       -22.494       -23.001       -23.034       -23.918       -24.152       -24.249       -24.712        44.723
 1.270  1       -13.078       -13.104       -14.049       -16.466       -18.319       -12.652       -13.442       -15.275       -17.370       -18.619       -21.167       -22.391       -23.388       -23.457       -24.827       -25.106       -25.165       -25.478        44.744
 1.270  2       -16.598       -16.571       -17.137       -17.683       -18.597       -16.404       -16.804       -17.346       -17.726       -18.745       -20.488       -21.693       -22.726       -22.793       -24.363       -24.834       -25.064       -25.784        44.744
 1.270  3       -18.792       -18.737       -18.978       -19.290       -19.877       -18.607       -18.890       -19.010       -19.194       -19.730       -20.945       -21.726       -22.445       -22.491       -23.612       -23.938       -24.017       -24.576        44.744
 1.270  4       -17.298       -17.264       -17.705       -18.744       -20.200       -16.980       -17.452       -18.108       -19.191       -20.435       -21.759       -22.500       -23.006       -23.039       -23.922       -24.161       -24.260       -24.721        44.744
 1.280  1       -13.068       -13.094       -14.025       -16.428       -18.293       -12.652       -13.436       -15.221       -17.342       -18.589       -21.160       -22.386       -23.384       -23.455       -24.827       -25.116       -25.179       -25.490        44.765
 1.280  2       -16.596       -16.568       -17.132       -17.679       -18.577       -16.409       -16.800       -17.345       -17.715       -18.725       -20.481       -21.693       -22.720       -22.789       -24.360       -24.841       -25.073       -25.790        44.765
 1.280  3       -18.793       -18.738       -18.981       -19.291       -19.871       -18.607       -18.892       -19.013       -19.193       -19.726       -20.947       -21.729       -22.444       -22.491       -23.614       -23.947       -24.028       -24.586        44.765
 1.280  4       -17.297       -17.262       -17.700       -18.725       -20.172       -16.972       -17.452       -18.088       -19.176       -20.411       -21.758       -22.505       -23.010       -23.044       -23.925       -24.171       -24.271       -24.731        44.765
 1.290  1       -13.057       -13.084       -14.002       -16.388       -18.267       -12.652       -13.429       -15.166       -17.314       -18.560       -21.154       -22.382       -23.380       -23.452       -24.826       -25.126       -25.192       -25.501        44.786
 1.290  2       -16.593       -16.564       -17.127       -17.675       -18.557       -16.413       -16.797       -17.343       -17.705       -18.705       -20.474       -21.693       -22.714       -22.785       -24.357       -24.848       -25.082       -25.795        44.786
 1.290  3       -18.794       -18.739       -18.984       -19.292       -19.865       -18.607       -18.894       -19.016       -19.192       -19.720       -20.950       -21.732       -22.443       -22.492       -23.616       -23.957       -24.040       -24.595        44.786
 1.290  4       -17.295       -17.261       -17.695       -18.706       -20.144       -16.964       -17.452       -18.069       -19.161       -20.387       -21.757       -22.511       -23.014       -23.048       -23.928       -24.180       -24.283       -24.741        44.786
 1.300  1       -13.046       -13.074       -13.981       -16.348       -18.239       -12.651       -13.423       -15.111       -17.285       -18.531       -21.147       -22.377       -23.375       -23.450       -24.825       -25.136       -25.206       -25.512        44.807
 1.300  2       -16.591       -16.561       -17.122       -17.671       -18.535       -16.418       -16.793       -17.342       -17.694       -18.684       -20.468       -21.693       -22.707       -22.780       -24.353       -24.855       -25.091       -25.801        44.807
 1.300  3       -18.794       -18.740       -18.987       -19.293       -19.858       -18.608       -18.896       -19.018       -19.192       -19.714       -20.953       -21.736       -22.442       -22.492       -23.618       -23.966       -24.051       -24.605        44.807
 1.300  4       -17.294       -17.260       -17.691       -18.687       -20.114       -16.955       -17.452       -18.051       -19.146       -20.362       -21.757       -22.516       -23.017       -23.052       -23.930       -24.190       -24.294       -24.750        44.807
 1.310  1       -13.035       -13.064       -13.961       -16.308       -18.212       -12.652       -13.415       -15.056       -17.255       -18.503       -21.140       -22.372       -23.372       -23.447       -24.824       -25.145       -25.219       -25.523        44.827
 1.310  2       -16.588       -16.558       -17.118       -17.667       -18.514       -16.423       -16.789       -17.340       -17.684       -18.664       -20.462       -21.693       -22.701       -22.776       -24.350       -24.862       -25.101       -25.807        44.827
 1.310  3       -18.795       -18.741       -18.990       -19.294       -19.851       -18.609       -18.897       -19.021       -19.191       -19.708       -20.957       -21.739       -22.441       -22.493       -23.620       -23.976       -24.063       -24.614        44.827
 1.310  4       -17.292       -17.258       -17.687       -18.668       -20.084       -16.946       -17.452       -18.033       -19.131       -20.336       -21.756       -22.521       -23.020       -23.055       -23.933       -24.199       -24.305       -24.760        44.827
 1.320  1       -13.024       -13.055       -13.943       -16.268       -18.187       -12.652       -13.408       -15.001       -17.226       -18.475       -21.131       -22.366       -23.369       -23.445       -24.823       -25.155       -25.232       -25.534        44.848
 1.320  2       -16.586       -16.555       -17.113       -17.664       -18.493       -16.427       -16.786       -17.338       -17.675       -18.643       -20.454       -21.692       -22.696       -22.772       -24.346       -24.869       -25.110       -25.812        44.848
 1.320  3       -18.795       -18.742       -18.993       -19.296       -19.844       -18.610       -18.899       -19.024       -19.190       -19.701       -20.958       -21.742       -22.440       -22.493       -23.621       -23.985       -24.074       -24.623        44.848
 1.320  4       -17.290       -17.257       -17.683       -18.650       -20.054       -16.936       -17.451       -18.016       -19.115       -20.310       -21.754       -22.525       -23.023       -23.060       -23.936       -24.209       -24.317       -24.769        44.848
 1.330  1       -13.015       -13.045       -13.926       -16.227       -18.165       -12.653       -13.400       -14.946       -17.196       -18.448       -21.123       -22.360       -23.365       -23.442       -24.822       -25.165       -25.246       -25.544        44.868
 1.330  2       -16.584       -16.553       -17.108       -17.660       -18.475       -16.433       -16.783       -17.336       -17.665       -18.622       -20.447       -21.692       -22.689       -22.768       -24.343       -24.877       -25.119       -25.817        44.868
 1.330  3       -18.795       -18.743       -18.996       -19.297       -19.839       -18.611       -18.901       -19.027       -19.189       -19.693       -20.961       -21.746       -22.439       -22.493       -23.623       -23.994       -24.086       -24.631        44.868
 1.330  4       -17.288       -17.255       -17.679       -18.631       -20.026       -16.926       -17.451       -18.000       -19.099       -20.284       -21.752       -22.529       -23.026       -23.063       -23.939       -24.218       -24.328       -24.778        44.868
 1.340  1       -13.005       -13.035       -13.911       -16.188       -18.145       -12.654       -13.392       -14.892       -17.166       -18.421       -21.115       -22.354       -23.362       -23.439       -24.821       -25.175       -25.259       -25.555        44.888
 1.340  2       -16.582       -16.550       -17.104       -17.657       -18.459       -16.438       -16.780       -17.334       -17.657       -18.601       -20.442       -21.692       -22.683       -22.763       -24.339       -24.883       -25.129       -25.822        44.888
 1.340  3       -18.796       -18.743       -18.999       -19.299       -19.834       -18.613       -18.903       -19.030       -19.188       -19.685       -20.966       -21.749       -22.438       -22.493       -23.625       -24.003       -24.097       -24.639        44.888
 1.340  4       -17.287       -17.254       -17.676       -18.614       -20.000       -16.915       -17.450       -17.986       -19.083       -20.258       -21.752       -22.534       -23.029       -23.066       -23.943       -24.228       -24.340       -24.787        44.888
 1.350  1       -12.996       -13.026       -13.896       -16.148       -18.126       -12.655       -13.384       -14.839       -17.135       -18.394       -21.106       -22.348       -23.358       -23.434       -24.820       -25.185       -25.272       -25.565        44.908
 1.350  2       -16.580       -16.547       -17.099       -17.654       -18.443       -16.443       -16.776       -17.332       -17.648       -18.581       -20.435       -21.691       -22.676       -22.757       -24.335       -24.890       -25.138       -25.827        44.908
 1.350  3       -18.796       -18.744       -19.002       -19.301       -19.829       -18.615       -18.904       -19.033       -19.187       -19.676       -20.969       -21.752       -22.436       -22.493       -23.626       -24.011       -24.109       -24.648        44.908
 1.350  4       -17.285       -17.252       -17.673       -18.596       -19.974       -16.904       -17.449       -17.972       -19.067       -20.232       -21.750       -22.538       -23.032       -23.068       -23.946       -24.238       -24.352       -24.796        44.908
 1.360  1       -12.987       -13.017       -13.883       -16.107       -18.105       -12.657       -13.375       -14.787       -17.104       -18.367       -21.097       -22.341       -23.354       -23.430       -24.819       -25.195       -25.286       -25.575        44.928
 1.360  2       -16.578       -16.545       -17.095       -17.650       -18.426       -16.449       -16.773       -17.330       -17.640       -18.560       -20.430       -21.690       -22.668       -22.752       -24.331       -24.897       -25.148       -25.833        44.928
 1.360  3       -18.796       -18.744       -19.005       -19.302       -19.823       -18.617       -18.906       -19.036       -19.186       -19.667       -20.975       -21.755       -22.435       -22.492       -23.628       -24.020       -24.121       -24.656        44.928
 1.360  4       -17.283       -17.251       -17.670       -18.579       -19.947       -16.891       -17.449       -17.959       -19.050       -20.206       -21.750       -22.542       -23.034       -23.070       -23.949       -24.247       -24.364       -24.804        44.928
 1.370  1       -12.978       -13.008       -13.871       -16.066       -18.082       -12.658       -13.367       -14.735       -17.072       -18.341       -21.088       -22.334       -23.350       -23.427       -24.819       -25.205       -25.299       -25.585        44.947
 1.370  2       -16.576       -16.542       -17.090       -17.647       -18.408       -16.454       -16.770       -17.327       -17.632       -18.539       -20.424       -21.689       -22.661       -22.747       -24.328       -24.904       -25.157       -25.838        44.947
 1.370  3       -18.796       -18.745       -19.008       -19.304       -19.817       -18.619       -18.907       -19.039       -19.185       -19.658       -20.979       -21.758       -22.433       -22.492       -23.630       -24.029       -24.133       -24.664        44.947
 1.370  4       -17.281       -17.249       -17.668       -18.561       -19.919       -16.878       -17.448       -17.948       -19.033       -20.180       -21.749       -22.546       -23.036       -23.073       -23.952       -24.257       -24.376       -24.813        44.947
 1.380  1       -12.968       -12.999       -13.859       -16.025       -18.060       -12.660       -13.357       -14.684       -17.039       -18.315       -21.079       -22.327       -23.347       -23.424       -24.818       -25.215       -25.312       -25.595        44.967
 1.380  2       -16.574       -16.540       -17.086       -17.644       -18.391       -16.460       -16.767       -17.325       -17.625       -18.518       -20.417       -21.688       -22.654       -22.741       -24.324       -24.911       -25.167       -25.842        44.967
 1.380  3       -18.796       -18.745       -19.011       -19.306       -19.811       -18.621       -18.909       -19.041       -19.185       -19.649       -20.984       -21.761       -22.432       -22.492       -23.632       -24.037       -24.144       -24.672        44.967
 1.380  4       -17.279       -17.248       -17.665       -18.545       -19.891       -16.865       -17.447       -17.937       -19.015       -20.154       -21.747       -22.549       -23.039       -23.076       -23.956       -24.267       -24.388       -24.822        44.967
 1.390  1       -12.960       -12.990       -13.848       -15.985       -18.038       -12.663       -13.348       -14.634       -17.007       -18.289       -21.071       -22.320       -23.345       -23.420       -24.817       -25.224       -25.325       -25.605        44.986
 1.390  2       -16.572       -16.537       -17.081       -17.641       -18.377       -16.466       -16.765       -17.322       -17.618       -18.498       -20.412       -21.687       -22.648       -22.736       -24.320       -24.917       -25.176       -25.847        44.986
 1.390  3       -18.796       -18.746       -19.014       -19.308       -19.806       -18.624       -18.910       -19.044       -19.184       -19.640       -20.990       -21.765       -22.432       -22.491       -23.633       -24.045       -24.156       -24.680        44.986
 1.390  4       -17.277       -17.246       -17.663       -18.528       -19.867       -16.850       -17.446       -17.927       -18.998       -20.128       -21.747       -22.553       -23.042       -23.079       -23.959       -24.276       -24.400       -24.830        44.986
 1.400  1       -12.952       -12.981       -13.838       -15.943       -18.017       -12.665       -13.339       -14.586       -16.974       -18.263       -21.063       -22.313       -23.343       -23.416       -24.816       -25.234       -25.338       -25.614        45.006
 1.400  2       -16.571       -16.535       -17.077       -17.637       -18.363       -16.472       -16.762       -17.319       -17.612       -18.477       -20.407       -21.685       -22.642       -22.730       -24.316       -24.924       -25.186       -25.852        45.006
 1.400  3       -18.796       -18.746       -19.017       -19.310       -19.800       -18.626       -18.912       -19.047       -19.184       -19.631       -20.993       -21.767       -22.431       -22.491       -23.635       -24.053       -24.168       -24.688        45.006
 1.400  4       -17.275       -17.245       -17.661       -18.511       -19.844       -16.834       -17.445       -17.919       -18.979       -20.102       -21.747       -22.557       -23.045       -23.081       -23.963       -24.285       -24.412       -24.838        45.006
 1.410  1       -12.945       -12.973       -13.829       -15.905       -17.997       -12.668       -13.329       -14.539       -16.940       -18.238       -21.055       -22.306       -23.341       -23.412       -24.815       -25.243       -25.351       -25.623        45.025
 1.410  2       -16.570       -16.532       -17.073       -17.634       -18.349       -16.479       -16.759       -17.316       -17.607       -18.456       -20.403       -21.684       -22.635       -22.724       -24.312       -24.930       -25.195       -25.857        45.025
 1.410  3       -18.796       -18.746       -19.019       -19.312       -19.794       -18.629       -18.913       -19.050       -19.183       -19.621       -20.996       -21.770       -22.430       -22.490       -23.637       -24.060       -24.180       -24.696        45.025
 1.410  4       -17.273       -17.243       -17.659       -18.495       -19.821       -16.818       -17.444       -17.911       -18.961       -20.077       -21.747       -22.560       -23.048       -23.084       -23.967       -24.294       -24.424       -24.846        45.025
 1.420  1       -12.938       -12.965       -13.820       -15.867       -17.976       -12.670       -13.319       -14.493       -16.906       -18.212       -21.044       -22.299       -23.338       -23.408       -24.815       -25.252       -25.364       -25.632        45.044
 1.420  2       -16.568       -16.530       -17.069       -17.631       -18.335       -16.485       -16.757       -17.312       -17.602       -18.436       -20.397       -21.681       -22.627       -22.718       -24.309       -24.936       -25.205       -25.862        45.044
 1.420  3       -18.796       -18.746       -19.022       -19.314       -19.788       -18.632       -18.914       -19.053       -19.183       -19.612       -20.997       -21.773       -22.428       -22.490       -23.639       -24.068       -24.192       -24.703        45.044
 1.420  4       -17.270       -17.242       -17.657       -18.480       -19.799       -16.800       -17.443       -17.904       -18.942       -20.052       -21.746       -22.563       -23.051       -23.087       -23.971       -24.304       -24.436       -24.854        45.044
 1.430  1       -12.931       -12.957       -13.812       -15.827       -17.953       -12.673       -13.309       -14.449       -16.871       -18.187       -21.035       -22.293       -23.336       -23.405       -24.815       -25.262       -25.377       -25.641        45.062
 1.430  2       -16.567       -16.528       -17.065       -17.628       -18.322       -16.491       -16.754       -17.309       -17.597       -18.415       -20.391       -21.680       -22.620       -22.712       -24.306       -24.942       -25.214       -25.866        45.062
 1.430  3       -18.796       -18.746       -19.025       -19.316       -19.783       -18.635       -18.915       -19.056       -19.182       -19.604       -20.999       -21.775       -22.428       -22.489       -23.641       -24.076       -24.204       -24.710        45.062
 1.430  4       -17.268       -17.240       -17.656       -18.465       -19.778       -16.782       -17.442       -17.898       -18.922       -20.026       -21.746       -22.567       -23.055       -23.090       -23.976       -24.313       -24.448       -24.862        45.062
 1.440  1       -12.924       -12.949       -13.804       -15.786       -17.930       -12.676       -13.299       -14.406       -16.835       -18.163       -21.028       -22.287       -23.333       -23.401       -24.815       -25.271       -25.390       -25.650        45.081
 1.440  2       -16.566       -16.525       -17.061       -17.625       -18.310       -16.498       -16.751       -17.306       -17.593       -18.395       -20.388       -21.677       -22.613       -22.705       -24.303       -24.948       -25.224       -25.871        45.081
 1.440  3       -18.796       -18.746       -19.028       -19.318       -19.778       -18.639       -18.916       -19.059       -19.182       -19.595       -21.002       -21.778       -22.427       -22.487       -23.643       -24.083       -24.216       -24.718        45.081
 1.440  4       -17.266       -17.238       -17.654       -18.450       -19.757       -16.763       -17.440       -17.892       -18.902       -20.001       -21.747       -22.571       -23.058       -23.092       -23.980       -24.322       -24.461       -24.870        45.081
 1.450  1       -12.917       -12.941       -13.796       -15.745       -17.903       -12.680       -13.289       -14.365       -16.799       -18.139       -21.018       -22.282       -23.330       -23.398       -24.815       -25.280       -25.403       -25.658        45.100
 1.450  2       -16.565       -16.523       -17.057       -17.622       -18.296       -16.504       -16.749       -17.302       -17.589       -18.375       -20.382       -21.674       -22.606       -22.700       -24.300       -24.954       -25.233       -25.876        45.100
 1.450  3       -18.796       -18.746       -19.031       -19.320       -19.771       -18.642       -18.918       -19.062       -19.182       -19.587       -21.002       -21.780       -22.426       -22.487       -23.645       -24.091       -24.228       -24.725        45.100
 1.450  4       -17.263       -17.237       -17.653       -18.435       -19.735       -16.743       -17.439       -17.886       -18.881       -19.976       -21.745       -22.575       -23.060       -23.095       -23.985       -24.331       -24.473       -24.877        45.100
 1.460  1       -12.911       -12.933       -13.788       -15.705       -17.878       -12.683       -13.279       -14.325       -16.762       -18.115       -21.009       -22.278       -23.328       -23.395       -24.815       -25.289       -25.416       -25.667        45.118
 1.460  2       -16.564       -16.520       -17.053       -17.619       -18.285       -16.510       -16.747       -17.298       -17.586       -18.355       -20.377       -21.672       -22.600       -22.694       -24.297       -24.959       -25.243       -25.880        45.118
 1.460  3       -18.796       -18.746       -19.033       -19.323       -19.766       -18.645       -18.919       -19.065       -19.182       -19.579       -21.004       -21.783       -22.426       -22.486       -23.647       -24.097       -24.240       -24.732        45.118
 1.460  4       -17.260       -17.235       -17.652       -18.421       -19.717       -16.721       -17.438       -17.880       -18.861       -19.952       -21.745       -22.579       -23.063       -23.097       -23.989       -24.340       -24.485       -24.885        45.118
 1.470  1       -12.906       -12.926       -13.781       -15.664       -17.851       -12.686       -13.269       -14.287       -16.724       -18.092       -21.000       -22.274       -23.326       -23.391       -24.815       -25.297       -25.428       -25.675        45.136
 1.470  2       -16.564       -16.518       -17.050       -17.615       -18.275       -16.517       -16.744       -17.294       -17.583       -18.336       -20.373       -21.669       -22.594       -22.687       -24.293       -24.964       -25.252       -25.885        45.136
 1.470  3       -18.795       -18.746       -19.036       -19.325       -19.761       -18.649       -18.919       -19.068       -19.183       -19.572       -21.007       -21.785       -22.426       -22.485       -23.649       -24.104       -24.252       -24.739        45.136
 1.470  4       -17.257       -17.233       -17.651       -18.407       -19.701       -16.699       -17.437       -17.873       -18.840       -19.927       -21.746       -22.583       -23.065       -23.099       -23.994       -24.348       -24.497       -24.892        45.136
 1.480  1       -12.901       -12.919       -13.774       -15.626       -17.824       -12.690       -13.258       -14.250       -16.686       -18.069       -20.990       -22.270       -23.322       -23.388       -24.815       -25.306       -25.441       -25.683        45.155
 1.480  2       -16.563       -16.516       -17.046       -17.612       -18.264       -16.523       -16.742       -17.291       -17.581       -18.316       -20.369       -21.665       -22.587       -22.681       -24.290       -24.969       -25.262       -25.889        45.155
 1.480  3       -18.795       -18.746       -19.039       -19.327       -19.755       -18.652       -18.920       -19.071       -19.183       -19.564       -21.008       -21.786       -22.425       -22.485       -23.651       -24.110       -24.264       -24.746        45.155
 1.480  4       -17.255       -17.231       -17.650       -18.394       -19.685       -16.676       -17.436       -17.867       -18.819       -19.902       -21.746       -22.587       -23.067       -23.102       -23.998       -24.356       -24.510       -24.899        45.155
 1.490  1       -12.896       -12.912       -13.767       -15.588       -17.798       -12.693       -13.249       -14.216       -16.647       -18.047       -20.979       -22.267       -23.319       -23.384       -24.815       -25.314       -25.454       -25.691        45.173
 1.490  2       -16.562       -16.513       -17.042       -17.609       -18.255       -16.528       -16.739       -17.286       -17.579       -18.297       -20.365       -21.662       -22.580       -22.674       -24.288       -24.974       -25.272       -25.894        45.173
 1.490  3       -18.795       -18.746       -19.041       -19.330       -19.751       -18.655       -18.921       -19.074       -19.183       -19.557       -21.010       -21.789       -22.424       -22.484       -23.653       -24.116       -24.277       -24.752        45.173
 1.490  4       -17.251       -17.230       -17.649       -18.381       -19.671       -16.652       -17.434       -17.860       -18.798       -19.878       -21.746       -22.591       -23.070       -23.105       -24.003       -24.365       -24.522       -24.906        45.173
 1.500  1       -12.891       -12.905       -13.760       -15.548       -17.771       -12.697       -13.239       -14.183       -16.606       -18.026       -20.969       -22.264       -23.315       -23.380       -24.815       -25.322       -25.467       -25.699        45.191
 1.500  2       -16.562       -16.511       -17.039       -17.606       -18.246       -16.534       -16.737       -17.282       -17.577       -18.278       -20.361       -21.658       -22.574       -22.667       -24.286       -24.979       -25.281       -25.898        45.191
 1.500  3       -18.795       -18.746       -19.044       -19.332       -19.747       -18.658       -18.922       -19.077       -19.184       -19.551       -21.012       -21.790       -22.424       -22.482       -23.655       -24.123       -24.289       -24.759        45.191
 1.500  4       -17.248       -17.228       -17.648       -18.368       -19.656       -16.627       -17.433       -17.852       -18.776       -19.854       -21.747       -22.595       -23.072       -23.107       -24.008       -24.373       -24.535       -24.913        45.191

